A synchronous rendering of hybrid systems for designing Plant-on-a-Chip (PoC)

Hybrid systems are discrete controllers that are used for controlling a physical process (plant) exhibiting continuous dynamics. A hybrid automata (HA) is a well known and widely used formal model for the specification of such systems. While many methods exist for simulating hybrid automata, there are no known approaches for the automatic code generation from HA that are semantic preserving. If this were feasible, it would enable the design of a plant-on-a-chip (PoC) system that could be used for the emulation of the plant to validate discrete controllers. Such an approach would need to be mathematically sound and should not rely on numerical solvers. We propose a method of PoC design for plant emulation, not possible before. The approach restricts input/output (I/O) HA models using a set of criteria for well-formedness which are statically verified. Following verification, we use an abstraction based on a synchronous approach to facilitate code generation. This is feasible through a sound transformation to synchronous HA. We compare our method (the developed tool called Piha) to the widely used Simulink R simulation framework and show that our method is superior in both execution time and code size. Our approach to the PoC problem paves the way for the emulation of physical plants in diverse domains such as robotics, automation, medical devices, and intelligent transportation systems.

==> figures/WTdata.csv <==
a,b,c
0,0,20
1,0.2,20
2,0.4,20
3,0.6,21.935448
4,0.8,23.842081
5,1,25.720327
6,1.2,27.570611
7,1.4,29.393347
8,1.6,31.188946
9,1.8,32.957812
10,2,34.700343
11,2.2,36.416931
12,2.4,38.107963
13,2.6,39.773818
14,2.8,41.414873
15,3,43.031494
16,3.2,44.624048
17,3.4,46.192892
18,3.6,47.738378
19,3.8,49.260855
20,4,50.760666
21,4.2,52.238147
22,4.4,53.693631
23,4.6,55.127446
24,4.8,56.539915
25,5,57.931354
26,5.2,59.302078
27,5.4,60.652394
28,5.6,61.982606
29,5.8,63.293015
30,6,64.583913
31,6.2,65.855593
32,6.4,67.10834
33,6.6,68.342436
34,6.8,69.558159
35,7,70.755782
36,7.2,71.935575
37,7.4,73.097803
38,7.6,74.242727
39,7.8,75.370606
40,8,76.481693
41,8.2,77.576238
42,8.4,78.654487
43,8.6,79.716684
44,8.8,80.763066
45,9,81.79387
46,9.2,82.809327
47,9.4,83.809665
48,9.6,84.795111
49,9.8,85.765885
50,10,86.722207
51,10.2,87.66429
52,10.4,88.592348
53,10.6,89.506589
54,10.8,90.407219
55,11,91.294439
56,11.2,92.168451
57,11.4,93.029451
58,11.6,93.877632
59,11.8,94.713185
60,12,95.536299
61,12.2,96.347157
62,12.4,97.145944
63,12.6,97.932839
64,12.8,98.708018
65,13,99.471656
66,13.2,100
67,13.4,100
68,13.6,100
69,13.8,100
70,14,100
71,14.2,100
72,14.4,100
73,14.6,100
74,14.8,100
75,15,100
76,15.2,100
77,15.4,100
78,15.6,100
79,15.8,100
80,16,100
81,16.2,100
82,16.4,100
83,16.6,100
84,16.8,100
85,17,100
86,17.2,100
87,17.4,100
88,17.6,100
89,17.8,98.511194
90,18,97.044553
91,18.2,95.599748
92,18.4,94.176453
93,18.6,92.774349
94,18.8,91.393119
95,19,90.032452
96,19.2,88.692044
97,19.4,87.371591
98,19.6,86.070798
99,19.8,84.78937
100,20,83.527021
101,20.2,82.283466
102,20.4,81.058425
103,20.6,79.851622
104,20.8,78.662786
105,21,77.49165
106,21.2,76.337949
107,21.4,75.201425
108,21.6,74.081822
109,21.8,72.978887
110,22,71.892373
111,22.2,70.822035
112,22.4,69.767633
113,22.6,68.728928
114,22.8,67.705687
115,23,66.697681
116,23.2,65.704682
117,23.4,64.726467
118,23.6,63.762815
119,23.8,62.813511
120,24,61.878339
121,24.2,61.878339
122,24.4,61.878339
123,24.6,63.1903
124,24.8,64.482728
125,25,65.755914
126,25.2,67.010145
127,25.4,68.245703
128,25.6,69.462866
129,25.8,70.661908
130,26,71.843098
131,26.2,73.006703
132,26.4,74.152984
133,26.6,75.282199
134,26.8,76.394602
135,27,77.490443
136,27.2,78.56997
137,27.4,79.633425
138,27.6,80.681046
139,27.8,81.713071
140,28,82.729731
141,28.2,83.731255
142,28.4,84.717868
143,28.6,85.689792
144,28.8,86.647247
145,29,87.590446
146,29.2,88.519603
147,29.4,89.434927
148,29.6,90.336624
149,29.8,91.224896
150,30,92.099943
151,30.2,92.961963
152,30.4,93.811148
153,30.6,94.647691
154,30.8,95.47178
155,31,95.47178
156,31.2,95.47178
157,31.4,94.05039
158,31.6,92.650162
159,31.8,91.270781
160,32,89.911936
161,32.2,88.573322
162,32.4,87.254637
163,32.6,85.955585
164,32.8,84.675873
165,33,83.415213
166,33.2,82.173322
167,33.4,80.949921
168,33.6,79.744734
169,33.8,78.557489
170,34,77.387921
171,34.2,76.235765
172,34.4,75.100762
173,34.6,73.982657
174,34.8,72.881199
175,35,71.796139
176,35.2,70.727234
177,35.4,69.674243
178,35.6,68.636928
179,35.8,67.615058
180,36,66.608401
181,36.2,65.616731
182,36.4,64.639825
183,36.6,63.677463
184,36.8,62.729429
185,37,61.79551
186,37.2,60.875495
187,37.4,59.969176
188,37.6,59.076352
189,37.8,58.196819
190,38,57.330382
191,38.2,56.476844
192,38.4,55.636013
193,38.6,54.807701
194,38.8,53.99172
195,39,53.187888
196,39.2,52.396024
197,39.4,51.615949
198,39.6,50.847487
199,39.8,50.090467
200,40,49.344717
201,40.2,48.61007
202,40.4,47.88636
203,40.6,47.173425
204,40.8,46.471104
205,41,45.77924
206,41.2,45.097676
207,41.4,45.097676
208,41.6,45.097676
209,41.8,46.659468
210,42,48.198008
211,42.2,49.713642
212,42.4,51.206711
213,42.6,52.677552
214,42.8,54.126494
215,43,55.553865
216,43.2,56.959985
217,43.4,58.34517
218,43.6,59.709733
219,43.8,61.05398
220,44,62.378213
221,44.2,63.682732
222,44.4,64.967828
223,44.6,66.233793
224,44.8,67.480909
225,45,68.709458
226,45.2,69.919717
227,45.4,71.111957
228,45.6,72.286447
229,45.8,73.443451
230,46,74.583229
231,46.2,75.706039
232,46.4,76.812132
233,46.6,77.901757
234,46.8,78.97516
235,47,80.032582
236,47.2,81.074261
237,47.4,82.100432
238,47.6,83.111325
239,47.8,84.107167
240,48,85.088184
241,48.2,86.054595
242,48.4,87.006618
243,48.6,87.944467
244,48.8,88.868354
245,49,89.778485
246,49.2,90.675067
247,49.4,91.5583
248,49.6,92.428384
249,49.8,93.285513
250,50,94.129882
251,50.2,94.96168
252,50.4,95.781094
253,50.6,96.588308
254,50.8,97.383504
255,51,98.166862
256,51.2,98.938557
257,51.4,99.698763
258,51.6,100
259,51.8,100
260,52,100
261,52.2,100
262,52.4,100
263,52.6,100
264,52.8,100
265,53,100
266,53.2,100
267,53.4,100
268,53.6,100
269,53.8,100
270,54,100
271,54.2,100
272,54.4,100
273,54.6,100
274,54.8,100
275,55,100
276,55.2,100
277,55.4,100
278,55.6,100
279,55.8,100
280,56,100
281,56.2,100
282,56.4,100
283,56.6,100
284,56.8,100
285,57,100
286,57.2,100
287,57.4,100
288,57.6,100
289,57.8,100
290,58,100
291,58.2,100
292,58.4,100
293,58.6,100
294,58.8,100
295,59,100
296,59.2,100
297,59.4,100
298,59.6,100
299,59.8,100
300,60,100
301,,100
302,,100
303,,100
304,,100
305,,100
306,,100
307,,100
308,,100
309,,100
310,,100
311,,100
312,,100
313,,100
314,,100
315,,100
316,,100
317,,100
318,,100
319,,100
320,,100
321,,100
322,,100
323,,100
324,,100
325,,100
326,,100
327,,100
328,,100
329,,100
330,,100
331,,100
332,,100
333,,100
334,,100
335,,100
336,,100
337,,100
338,,100
339,,100
340,,100
341,,100
342,,100
343,,100
344,,100
345,,100
346,,100
347,,100
348,,100
349,,100
350,,100
351,,100
352,,100
353,,100
354,,100
355,,100
356,,100
357,,100
358,,100
359,,100
360,,100
361,,100
362,,100
363,,100
364,,100
365,,100
366,,100
367,,100
368,,100
369,,100
370,,100
371,,100
372,,100
373,,100
374,,100
375,,100
376,,100
377,,100
378,,100
379,,100
380,,100
381,,100
382,,100
383,,100
384,,100
385,,100
386,,100
387,,100
388,,100
389,,100
390,,100
391,,100
392,,100
393,,100
394,,100
395,,100
396,,100
397,,100
398,,100
399,,100
400,,100
401,,100
402,,100
403,,100
404,,100
405,,100
406,,100
407,,100
408,,100
409,,100
410,,100
411,,100
412,,100
413,,100
414,,100
415,,100
416,,100
417,,100
418,,100
419,,100
420,,100
421,,100
422,,100
423,,100
424,,100
425,,100
426,,100
427,,100
428,,100
429,,100
430,,100
431,,100
432,,100
433,,100
434,,100
435,,100
436,,100
437,,100
438,,100
439,,100
440,,100
441,,100
442,,100
443,,100
444,,100
445,,100
446,,100
447,,100
448,,100
449,,100
450,,100
451,,100
452,,100
453,,100
454,,100
455,,100
456,,100
457,,100
458,,100
459,,100
460,,100
461,,100
462,,100
463,,100
464,,100
465,,100
466,,100
467,,100
468,,100
469,,100
470,,100
471,,100
472,,100
473,,100
474,,100
475,,100
476,,100
477,,100
478,,100
479,,100
480,,100
481,,100
482,,100
483,,100
484,,100
485,,100
486,,100
487,,100
488,,100
489,,100
490,,100
491,,100
492,,100
493,,100
494,,100
495,,100
496,,100
497,,100
498,,100
499,,100
500,,100
501,,100
502,,100
503,,100
504,,100
505,,100
506,,100
507,,100
508,,100
509,,100
510,,100
511,,100
512,,100
513,,100
514,,100
515,,100
516,,100
517,,100
518,,100
519,,100
520,,100
521,,100
522,,100
523,,100
524,,100
525,,100
526,,100
527,,100
528,,100
529,,100
530,,100
531,,100
532,,100
533,,100
534,,100
535,,100
536,,100
537,,100
538,,100
539,,100
540,,100
541,,100
542,,100
543,,100
544,,100
545,,100
546,,100
547,,100
548,,100
549,,100
550,,100
551,,100
552,,100
553,,100
554,,100
555,,100
556,,100
557,,100
558,,100
559,,100
560,,100
561,,100
562,,100
563,,100
564,,100
565,,100
566,,100
567,,100
568,,100
569,,100
570,,100
571,,100
572,,100
573,,100
574,,100
575,,100
576,,100
577,,100
578,,100
579,,100
580,,100
581,,100
582,,100
583,,100
584,,100
585,,100
586,,100
587,,100
588,,100
589,,100
590,,100
591,,100
592,,100
593,,100
594,,100
595,,100
596,,100
597,,100
598,,100
599,,100
600,,100
601,,100
602,,100
603,,100
604,,100
605,,100
606,,100
607,,100
608,,100
609,,100
610,,100
611,,100
612,,100
613,,100
614,,100
615,,100
616,,100
617,,100
618,,100
619,,100
620,,100
621,,100
622,,100
623,,100
624,,100
625,,100
626,,100
627,,100
628,,100
629,,100
630,,100
631,,100
632,,100
633,,100
634,,100
635,,100
636,,100
637,,100
638,,100
639,,100
640,,100
641,,100
642,,100
643,,100
644,,100
645,,100
646,,100
647,,100
648,,100
649,,100
650,,100
651,,100
652,,100
653,,100
654,,100
655,,100
656,,100
657,,100
658,,100
659,,100
660,,100
661,,100
662,,100
663,,100
664,,100
665,,100
666,,100
667,,100
668,,100
669,,100
670,,100
671,,100
672,,100
673,,100
674,,100
675,,100
676,,100
677,,100
678,,100
679,,100
680,,100
681,,100
682,,100
683,,100
684,,100
685,,100
686,,100
687,,100
688,,100
689,,100
690,,100
691,,100
692,,100
693,,100
694,,100
695,,100
696,,100
697,,100
698,,100
699,,100
700,,100
701,,100
702,,100
703,,100
704,,100
705,,100
706,,100
707,,100
708,,100
709,,100
710,,100
711,,100
712,,100
713,,100
714,,100
715,,100
716,,100
717,,100
718,,100
719,,100
720,,100
721,,100
722,,100
723,,100
724,,100
725,,100
726,,100
727,,100
728,,100
729,,100
730,,100
731,,100
732,,100
733,,100
734,,100
735,,100
736,,100
737,,100
738,,100
739,,100
740,,100
741,,100
742,,100
743,,100
744,,100
745,,100
746,,100
747,,100
748,,100
749,,100
750,,100
751,,100
752,,100
753,,100
754,,100
755,,100
756,,100
757,,100
758,,100
759,,100
760,,100
761,,100
762,,100
763,,100
764,,100
765,,100
766,,100
767,,100
768,,100
769,,100
770,,100
771,,100
772,,100
773,,100
774,,100
775,,100
776,,100
777,,100
778,,100
779,,100
780,,100
781,,100
782,,100
783,,100
784,,100
785,,100
786,,100
787,,100
788,,100
789,,100
790,,100
791,,100
792,,100
793,,100
794,,100
795,,100
796,,100
797,,100
798,,100
799,,100
800,,100
801,,100
802,,100
803,,100
804,,100
805,,100
806,,100
807,,100
808,,100
809,,100
810,,100
811,,100
812,,100
813,,100
814,,100
815,,100
816,,100
817,,100
818,,100
819,,100
820,,100
821,,100
822,,100
823,,100
824,,100
825,,100
826,,100
827,,100
828,,100
829,,100
830,,100
831,,100
832,,100
833,,100
834,,100
835,,100
836,,100
837,,100
838,,100
839,,100
840,,100
841,,100
842,,100
843,,100
844,,100
845,,100
846,,100
847,,100
848,,100
849,,100
850,,100
851,,100
852,,100
853,,100
854,,100
855,,100
856,,100
857,,100
858,,100
859,,100
860,,100
861,,100
862,,100
863,,100
864,,100
865,,100
866,,100
867,,100
868,,100
869,,100
870,,100
871,,100
872,,100
873,,100
874,,100
875,,100
876,,100
877,,100
878,,100
879,,100
880,,100
881,,100
882,,100
883,,100
884,,100
885,,100
886,,100
887,,100
888,,100
889,,100
890,,100
891,,100
892,,100
893,,100
894,,100
895,,100
896,,100
897,,100
898,,100
899,,100
900,,100
901,,100
902,,100
903,,100
904,,100
905,,100
906,,100
907,,100
908,,100
909,,100
910,,100
911,,100
912,,100
913,,100
914,,100
915,,100
916,,100
917,,100
918,,100
919,,100
920,,100
921,,100
922,,100
923,,100
924,,100
925,,100
926,,100
927,,100
928,,100
929,,100
930,,100
931,,100
932,,100
933,,100
934,,100
935,,100
936,,100
937,,100
938,,100
939,,100
940,,100
941,,100
942,,100
943,,100
944,,100
945,,100
946,,100
947,,100
948,,100
949,,100
950,,100
951,,100
952,,100
953,,100
954,,100
955,,100
956,,100
957,,100
958,,100
959,,100
960,,100
961,,100
962,,100
963,,100
964,,100
965,,100
966,,100
967,,100
968,,100
969,,100
970,,100
971,,100
972,,100
973,,100
974,,100
975,,100
976,,100
977,,100
978,,100
979,,100
980,,100
981,,100
982,,100
983,,100
984,,100
985,,100
986,,100
987,,100
988,,100
989,,100
990,,100
991,,100
992,,100
993,,100
994,,100
995,,100
996,,100
997,,100
998,,100
999,,100
1000,,100
1001,,100
1002,,100
1003,,100
1004,,100
1005,,100
1006,,100
1007,,100
1008,,100
1009,,100
1010,,100
1011,,100
1012,,100
1013,,100
1014,,100
1015,,100
1016,,100
1017,,100
1018,,100
1019,,100
1020,,100
1021,,100
1022,,100
1023,,100
1024,,100
1025,,100
1026,,100
1027,,100
1028,,100
1029,,100
1030,,100
1031,,100
1032,,100
1033,,100
1034,,100
1035,,100
1036,,100
1037,,100
1038,,100
1039,,100
1040,,100
1041,,100
1042,,100
1043,,100
1044,,100
1045,,100
1046,,100
1047,,100
1048,,100
1049,,100
1050,,100
1051,,100
1052,,100
1053,,100
1054,,100
1055,,100
1056,,100
1057,,100
1058,,100
1059,,100
1060,,100
1061,,100
1062,,100
1063,,100
1064,,100
1065,,100
1066,,100
1067,,100
1068,,100
1069,,100
1070,,100
1071,,100
1072,,100
1073,,100
1074,,100
1075,,100
1076,,100
1077,,100
1078,,100
1079,,100
1080,,100
1081,,100
1082,,100
1083,,100
1084,,100
1085,,100
1086,,100
1087,,100
1088,,100
1089,,100
1090,,100
1091,,100
1092,,100
1093,,100
1094,,100
1095,,100
1096,,100
1097,,100
1098,,100
1099,,100
1100,,100
1101,,100
1102,,100
1103,,100
1104,,100
1105,,100
1106,,100
1107,,100
1108,,100
1109,,100
1110,,100
1111,,100
1112,,100
1113,,100
1114,,100
1115,,100
1116,,100
1117,,100
1118,,100
1119,,100
1120,,100
1121,,100
1122,,100
1123,,100
1124,,100
1125,,100
1126,,100
1127,,100
1128,,100
1129,,100
1130,,100
1131,,100
1132,,100
1133,,100
1134,,100
1135,,100
1136,,100
1137,,100
1138,,100
1139,,100
1140,,100
1141,,100
1142,,100
1143,,100
1144,,100
1145,,100
1146,,100
1147,,100
1148,,100
1149,,100
1150,,100
1151,,100
1152,,100
1153,,100
1154,,100
1155,,100
1156,,100
1157,,100
1158,,100
1159,,100
1160,,100
1161,,100
1162,,100
1163,,100
1164,,100
1165,,100
1166,,100
1167,,100
1168,,100
1169,,100
1170,,100
1171,,100
1172,,100
1173,,100
1174,,100
1175,,100
1176,,100
1177,,100
1178,,100
1179,,100
1180,,100
1181,,100
1182,,100
1183,,100
1184,,100
1185,,100
1186,,100
1187,,100
1188,,100
1189,,100
1190,,100
1191,,100
1192,,100
1193,,100
1194,,100
1195,,100
1196,,100
1197,,100
1198,,100
1199,,100
1200,,100
1201,,100
1202,,100
1203,,100
1204,,100
1205,,100
1206,,100
1207,,100
1208,,100
1209,,100
1210,,100
1211,,100
1212,,100
1213,,100
1214,,100
1215,,100
1216,,100
1217,,100
1218,,100
1219,,100
1220,,100
1221,,100
1222,,100
1223,,100
1224,,100
1225,,100
1226,,100
1227,,100
1228,,100
1229,,100
1230,,100
1231,,100
1232,,100
1233,,100
1234,,100
1235,,100
1236,,100
1237,,100
1238,,100
1239,,100
1240,,100
1241,,100
1242,,100
1243,,100
1244,,100
1245,,100
1246,,100
1247,,100
1248,,100
1249,,100
1250,,100
1251,,100
1252,,100
1253,,100
1254,,100
1255,,100
1256,,100
1257,,100
1258,,100
1259,,100
1260,,100
1261,,100
1262,,100
1263,,100
1264,,100
1265,,100
1266,,100
1267,,100
1268,,100
1269,,100
1270,,100
1271,,100
1272,,100
1273,,100
1274,,100
1275,,100
1276,,100
1277,,100
1278,,100
1279,,100
1280,,100
1281,,100
1282,,100
1283,,100
1284,,100
1285,,100
1286,,100
1287,,100
1288,,100
1289,,100
1290,,100
1291,,100
1292,,100
1293,,100
1294,,100
1295,,100
1296,,100
1297,,100
1298,,100
1299,,100
1300,,100
1301,,100
1302,,100
1303,,100
1304,,100
1305,,100
1306,,100
1307,,100
1308,,100
1309,,100
1310,,100
1311,,100
1312,,100
1313,,100
1314,,100
1315,,100
1316,,100
1317,,100
1318,,100
1319,,100
1320,,100
1321,,100
1322,,100
1323,,100
1324,,100
1325,,100
1326,,100
1327,,100
1328,,100
1329,,100
1330,,100
1331,,100
1332,,100
1333,,100
1334,,100
1335,,100
1336,,100
1337,,100
1338,,100
1339,,100
1340,,100
1341,,100
1342,,100
1343,,100
1344,,100
1345,,100
1346,,100
1347,,100
1348,,100
1349,,100
1350,,100
1351,,100
1352,,100
1353,,100
1354,,100
1355,,100
1356,,100
1357,,100
1358,,100
1359,,100
1360,,100
1361,,100
1362,,100
1363,,100
1364,,100
1365,,100
1366,,100
1367,,100
1368,,100
1369,,100
1370,,100
1371,,100
1372,,100
1373,,100
1374,,100
1375,,100
1376,,100
1377,,100
1378,,100
1379,,100
1380,,100
1381,,100
1382,,100
1383,,100
1384,,100
1385,,100
1386,,100
1387,,100
1388,,100
1389,,100
1390,,100
1391,,100
1392,,100
1393,,100
1394,,100
1395,,100
1396,,100
1397,,100
1398,,100
1399,,100
1400,,100
1401,,100
1402,,100
1403,,100
1404,,100
1405,,100
1406,,100
1407,,100
1408,,100
1409,,100
1410,,100
1411,,100
1412,,100
1413,,100
1414,,100
1415,,100
1416,,100
1417,,100
1418,,100
1419,,100
1420,,100
1421,,100
1422,,100
1423,,100
1424,,100
1425,,100
1426,,100
1427,,100
1428,,100
1429,,100
1430,,100
1431,,100
1432,,100
1433,,100
1434,,100
1435,,100
1436,,100
1437,,100
1438,,100
1439,,100
1440,,100
1441,,100
1442,,100
1443,,100
1444,,100
1445,,100
1446,,100
1447,,100
1448,,100
1449,,100
1450,,100
1451,,100
1452,,100
1453,,100
1454,,100
1455,,100
1456,,100
1457,,100
1458,,100
1459,,100
1460,,100
1461,,100
1462,,100
1463,,100
1464,,100
1465,,100
1466,,100
1467,,100
1468,,100
1469,,100
1470,,100
1471,,100
1472,,100
1473,,100
1474,,100
1475,,100
1476,,100
1477,,100
1478,,100
1479,,100
1480,,100
1481,,100
1482,,100
1483,,100
1484,,100
1485,,100
1486,,100
1487,,100
1488,,100
1489,,100
1490,,100
1491,,100
1492,,100
1493,,100
1494,,100
1495,,100
1496,,100
1497,,100
1498,,100
1499,,100
1500,,100
1501,,100
1502,,100
1503,,100
1504,,100
1505,,100
1506,,100
1507,,100
1508,,100
1509,,100
1510,,100
1511,,100
1512,,100
1513,,100
1514,,100
1515,,100
1516,,100
1517,,100
1518,,100
1519,,100
1520,,100
1521,,100
1522,,100
1523,,100
1524,,100
1525,,100
1526,,100
1527,,100
1528,,100
1529,,100
1530,,100
1531,,100
1532,,100
1533,,100
1534,,100
1535,,100
1536,,100
1537,,100
1538,,100
1539,,100
1540,,100
1541,,100
1542,,100
1543,,100
1544,,100
1545,,100
1546,,100
1547,,100
1548,,100
1549,,100
1550,,100
1551,,100
1552,,100
1553,,100
1554,,100
1555,,100
1556,,100
1557,,100
1558,,100
1559,,100
1560,,100
1561,,100
1562,,100
1563,,100
1564,,100
1565,,100
1566,,100
1567,,100
1568,,100
1569,,100
1570,,100
1571,,100
1572,,100
1573,,100
1574,,100
1575,,100
1576,,100
1577,,100
1578,,100
1579,,100
1580,,100
1581,,100
1582,,100
1583,,100
1584,,100
1585,,100
1586,,100
1587,,100
1588,,100
1589,,100
1590,,100
1591,,100
1592,,100
1593,,100
1594,,100
1595,,100
1596,,100
1597,,100
1598,,100
1599,,100
1600,,100
1601,,100
1602,,100
1603,,100
1604,,100
1605,,100
1606,,100
1607,,100
1608,,100
1609,,100
1610,,100
1611,,100
1612,,100
1613,,100
1614,,100
1615,,100
1616,,100
1617,,100
1618,,100
1619,,100
1620,,100
1621,,100
1622,,100
1623,,100
1624,,100
1625,,100
1626,,100
1627,,100
1628,,100
1629,,100
1630,,100
1631,,100
1632,,100
1633,,100
1634,,100
1635,,100
1636,,100
1637,,100
1638,,100
1639,,100
1640,,100
1641,,100
1642,,100
1643,,100
1644,,100
1645,,100
1646,,100
1647,,100
1648,,100
1649,,100
1650,,100
1651,,100
1652,,100
1653,,100
1654,,100
1655,,100
1656,,100
1657,,100
1658,,100
1659,,100
1660,,100
1661,,100
1662,,100
1663,,100
1664,,100
1665,,100
1666,,100
1667,,100
1668,,100
1669,,100
1670,,100
1671,,100
1672,,100
1673,,100
1674,,100
1675,,100
1676,,100
1677,,100
1678,,100
1679,,100
1680,,100
1681,,100
1682,,100
1683,,100
1684,,100
1685,,100
1686,,100
1687,,100
1688,,100
1689,,100
1690,,100
1691,,100
1692,,100
1693,,100
1694,,100
1695,,100
1696,,100
1697,,100
1698,,100
1699,,100
1700,,100
1701,,100
1702,,100
1703,,100
1704,,100
1705,,100
1706,,100
1707,,100
1708,,100
1709,,100
1710,,100
1711,,100
1712,,100
1713,,100
1714,,100
1715,,100
1716,,100
1717,,100
1718,,100
1719,,100
1720,,100
1721,,100
1722,,100
1723,,100
1724,,100
1725,,100
1726,,100
1727,,100
1728,,100
1729,,100
1730,,100
1731,,100
1732,,100
1733,,100
1734,,100
1735,,100
1736,,100
1737,,100
1738,,100
1739,,100
1740,,100
1741,,100
1742,,100
1743,,100
1744,,100
1745,,100
1746,,100
1747,,100
1748,,100
1749,,100
1750,,100
1751,,100
1752,,100
1753,,100
1754,,100
1755,,100
1756,,100
1757,,100
1758,,100
1759,,100
1760,,100
1761,,100
1762,,100
1763,,100
1764,,100
1765,,100
1766,,100
1767,,100
1768,,100
1769,,100
1770,,100
1771,,100
1772,,100
1773,,100
1774,,100
1775,,100
1776,,100
1777,,100
1778,,100
1779,,100
1780,,100
1781,,100
1782,,100
1783,,100
1784,,100
1785,,100
1786,,100
1787,,100
1788,,100
1789,,100
1790,,100
1791,,100
1792,,100
1793,,100
1794,,100
1795,,100
1796,,100
1797,,100
1798,,100
1799,,100
1800,,100
1801,,100
1802,,100
1803,,100
1804,,100
1805,,100
1806,,100
1807,,100
1808,,100
1809,,100
1810,,100
1811,,100
1812,,100
1813,,100
1814,,100
1815,,100
1816,,100
1817,,100
1818,,100
1819,,100
1820,,100
1821,,100
1822,,100
1823,,100
1824,,100
1825,,100
1826,,100
1827,,100
1828,,100
1829,,100
1830,,100
1831,,100
1832,,100
1833,,100
1834,,100
1835,,100
1836,,100
1837,,100
1838,,100
1839,,100
1840,,100
1841,,100
1842,,100
1843,,100
1844,,100
1845,,100
1846,,100
1847,,100
1848,,100
1849,,100
1850,,100
1851,,100
1852,,100
1853,,100
1854,,100
1855,,100
1856,,100
1857,,100
1858,,100
1859,,100
1860,,100
1861,,100
1862,,100
1863,,100
1864,,100
1865,,100
1866,,100
1867,,100
1868,,100
1869,,100
1870,,100
1871,,100
1872,,100
1873,,100
1874,,100
1875,,100
1876,,100
1877,,100
1878,,100
1879,,100
1880,,100
1881,,100
1882,,100
1883,,100
1884,,100
1885,,100
1886,,100
1887,,100
1888,,100
1889,,100
1890,,100
1891,,100
1892,,100
1893,,100
1894,,100
1895,,100
1896,,100
1897,,100
1898,,100
1899,,100
1900,,100
1901,,100
1902,,100
1903,,100
1904,,100
1905,,100
1906,,100
1907,,100
1908,,100
1909,,100
1910,,100
1911,,100
1912,,100
1913,,100
1914,,100
1915,,100
1916,,100
1917,,100
1918,,100
1919,,100
1920,,100
1921,,100
1922,,100
1923,,100
1924,,100
1925,,100
1926,,100
1927,,100
1928,,100
1929,,100
1930,,100
1931,,100
1932,,100
1933,,100
1934,,100
1935,,100
1936,,100
1937,,100
1938,,100
1939,,100
1940,,100
1941,,100
1942,,100
1943,,100
1944,,100
1945,,100
1946,,100
1947,,100
1948,,100
1949,,100
1950,,100
1951,,100
1952,,100
1953,,100
1954,,100
1955,,100
1956,,100
1957,,100
1958,,100
1959,,100
1960,,100
1961,,100
1962,,100
1963,,100
1964,,100
1965,,100
1966,,100
1967,,100
1968,,100
1969,,100
1970,,100
1971,,100
1972,,100
1973,,100
1974,,100
1975,,100
1976,,100
1977,,100
1978,,100
1979,,100
1980,,100
1981,,100
1982,,100
1983,,100
1984,,100
1985,,100
1986,,100
1987,,100
1988,,100
1989,,100
1990,,100
1991,,100
1992,,100
1993,,100
1994,,100
1995,,100
1996,,100
1997,,100
1998,,100
1999,,100
2000,,100
2001,,100
2002,,100
2003,,100
2004,,100
2005,,100
2006,,100
2007,,100
2008,,100
2009,,100
2010,,100
2011,,100
2012,,100
2013,,100
2014,,100
2015,,100
2016,,100
2017,,100
2018,,100
2019,,100
2020,,100
2021,,100
2022,,100
2023,,100
2024,,100
2025,,100
2026,,100
2027,,100
2028,,100
2029,,100
2030,,100
2031,,100
2032,,100
2033,,100
2034,,100
2035,,100
2036,,100
2037,,100
2038,,100
2039,,100
2040,,100
2041,,100
2042,,100
2043,,100
2044,,100
2045,,100
2046,,100
2047,,100
2048,,100
2049,,100
2050,,100
2051,,100
2052,,100
2053,,100
2054,,100
2055,,100
2056,,100
2057,,100
2058,,100
2059,,100
2060,,100
2061,,100
2062,,100
2063,,100
2064,,100
2065,,100
2066,,100
2067,,100
2068,,100
2069,,100
2070,,100
2071,,100
2072,,100
2073,,100
2074,,100
2075,,100
2076,,100
2077,,100
2078,,100
2079,,100
2080,,100
2081,,100
2082,,100
2083,,100
2084,,100
2085,,100
2086,,100
2087,,100
2088,,100
2089,,100
2090,,100
2091,,100
2092,,100
2093,,100
2094,,100
2095,,100
2096,,100
2097,,100
2098,,100
2099,,100
2100,,100
2101,,100
2102,,100
2103,,100
2104,,100
2105,,100
2106,,100
2107,,100
2108,,100
2109,,100
2110,,100
2111,,100
2112,,100
2113,,100
2114,,100
2115,,100
2116,,100
2117,,100
2118,,100
2119,,100
2120,,100
2121,,100
2122,,100
2123,,100
2124,,100
2125,,100
2126,,100
2127,,100
2128,,100
2129,,100
2130,,100
2131,,100
2132,,100
2133,,100
2134,,100
2135,,100
2136,,100
2137,,100
2138,,100
2139,,100
2140,,100
2141,,100
2142,,100
2143,,100
2144,,100
2145,,100
2146,,100
2147,,100
2148,,100
2149,,100
2150,,100
2151,,100
2152,,100
2153,,100
2154,,100
2155,,100
2156,,100
2157,,100
2158,,100
2159,,100
2160,,100
2161,,100
2162,,100
2163,,100
2164,,100
2165,,100
2166,,100
2167,,100
2168,,100
2169,,100
2170,,100
2171,,100
2172,,100
2173,,100
2174,,100
2175,,100
2176,,100
2177,,100
2178,,100
2179,,100
2180,,100
2181,,100
2182,,100
2183,,100
2184,,100
2185,,100
2186,,100
2187,,100
2188,,100
2189,,100
2190,,100
2191,,100
2192,,100
2193,,100
2194,,100
2195,,100
2196,,100
2197,,100
2198,,100
2199,,100
2200,,100
2201,,100
2202,,100
2203,,100
2204,,100
2205,,100
2206,,100
2207,,100
2208,,100
2209,,100
2210,,100
2211,,100
2212,,100
2213,,100
2214,,100
2215,,100
2216,,100
2217,,100
2218,,100
2219,,100
2220,,100
2221,,100
2222,,100
2223,,100
2224,,100
2225,,100
2226,,100
2227,,100
2228,,100
2229,,100
2230,,100
2231,,100
2232,,100
2233,,100
2234,,100
2235,,100
2236,,100
2237,,100
2238,,100
2239,,100
2240,,100
2241,,100
2242,,100
2243,,100
2244,,100
2245,,100
2246,,100
2247,,100
2248,,100
2249,,100
2250,,100
2251,,100
2252,,100
2253,,100
2254,,100
2255,,100
2256,,100
2257,,100
2258,,100
2259,,100
2260,,100
2261,,100
2262,,100
2263,,100
2264,,100
2265,,100
2266,,100
2267,,100
2268,,100
2269,,100
2270,,100
2271,,100
2272,,100
2273,,100
2274,,100
2275,,100
2276,,100
2277,,100
2278,,100
2279,,100
2280,,100
2281,,100
2282,,100
2283,,100
2284,,100
2285,,100
2286,,100
2287,,100
2288,,100
2289,,100
2290,,100
2291,,100
2292,,100
2293,,100
2294,,100
2295,,100
2296,,100
2297,,100
2298,,100
2299,,100
2300,,100
2301,,100
2302,,100
2303,,100
2304,,100
2305,,100
2306,,100
2307,,100
2308,,100
2309,,100
2310,,100
2311,,100
2312,,100
2313,,100
2314,,100
2315,,100
2316,,100
2317,,100
2318,,100
2319,,100
2320,,100
2321,,100
2322,,100
2323,,100
2324,,100
2325,,100
2326,,100
2327,,100
2328,,100
2329,,100
2330,,100
2331,,100
2332,,100
2333,,100
2334,,100
2335,,100
2336,,100
2337,,100
2338,,100
2339,,100
2340,,100
2341,,100
2342,,100
2343,,100
2344,,100
2345,,100
2346,,100
2347,,100
2348,,100
2349,,100
2350,,100
2351,,100
2352,,100
2353,,100
2354,,100
2355,,100
2356,,100
2357,,100
2358,,100
2359,,100
2360,,100
2361,,100
2362,,100
2363,,100
2364,,100
2365,,100
2366,,100
2367,,100
2368,,100
2369,,100
2370,,100
2371,,100
2372,,100
2373,,100
2374,,100
2375,,100
2376,,100
2377,,100
2378,,100
2379,,100
2380,,100
2381,,100
2382,,100
2383,,100
2384,,100
2385,,100
2386,,100
2387,,100
2388,,100
2389,,100
2390,,100
2391,,100
2392,,100
2393,,100
2394,,100
2395,,100
2396,,100
2397,,100
2398,,100
2399,,100
2400,,100
2401,,100
2402,,100
2403,,100
2404,,100
2405,,100
2406,,100
2407,,100
2408,,100
2409,,100
2410,,100
2411,,100
2412,,100
2413,,100
2414,,100
2415,,100
2416,,100
2417,,100
2418,,100
2419,,100
2420,,100
2421,,100
2422,,100
2423,,100
2424,,100
2425,,100
2426,,100
2427,,100
2428,,100
2429,,100
2430,,100
2431,,100
2432,,100
2433,,100
2434,,100
2435,,100
2436,,100
2437,,100
2438,,100
2439,,100
2440,,100
2441,,100
2442,,100
2443,,100
2444,,100
2445,,100
2446,,100
2447,,100
2448,,100
2449,,100
2450,,100
2451,,100
2452,,100
2453,,100
2454,,100
2455,,100
2456,,100
2457,,100
2458,,100
2459,,100
2460,,100
2461,,100
2462,,100
2463,,100
2464,,100
2465,,100
2466,,100
2467,,100
2468,,100
2469,,100
2470,,100
2471,,100
2472,,100
2473,,100
2474,,100
2475,,100
2476,,100
2477,,100
2478,,100
2479,,100
2480,,100
2481,,100
2482,,100
2483,,100
2484,,100
2485,,100
2486,,100
2487,,100
2488,,100
2489,,100
2490,,100
2491,,100
2492,,100
2493,,100
2494,,100
2495,,100
2496,,100
2497,,100
2498,,100
2499,,100
2500,,100
2501,,100
2502,,100
2503,,100
2504,,100
2505,,100
2506,,100
2507,,100
2508,,100
2509,,100
2510,,100
2511,,100
2512,,100
2513,,100
2514,,100
2515,,100
2516,,100
2517,,100
2518,,100
2519,,100
2520,,100
2521,,100
2522,,100
2523,,100
2524,,100
2525,,100
2526,,100
2527,,100
2528,,100
2529,,100
2530,,100
2531,,100
2532,,100
2533,,100
2534,,100
2535,,100
2536,,100
2537,,100
2538,,100
2539,,100
2540,,100
2541,,100
2542,,100
2543,,100
2544,,100
2545,,100
2546,,100
2547,,100
2548,,100
2549,,100
2550,,100
2551,,100
2552,,100
2553,,100
2554,,100
2555,,100
2556,,100
2557,,100
2558,,100
2559,,100
2560,,100
2561,,100
2562,,100
2563,,100
2564,,100
2565,,100
2566,,100
2567,,100
2568,,100
2569,,100
2570,,100
2571,,100
2572,,100
2573,,100
2574,,100
2575,,100
2576,,100
2577,,100
2578,,100
2579,,100
2580,,100
2581,,100
2582,,100
2583,,100
2584,,100
2585,,100
2586,,100
2587,,100
2588,,100
2589,,100
2590,,100
2591,,100
2592,,100
2593,,100
2594,,100
2595,,100
2596,,100
2597,,100
2598,,100
2599,,100
2600,,100
2601,,100
2602,,100
2603,,100
2604,,100
2605,,100
2606,,100
2607,,100
2608,,100
2609,,100
2610,,100
2611,,100
2612,,100
2613,,100
2614,,100
2615,,100
2616,,100
2617,,100
2618,,100
2619,,100
2620,,100
2621,,100
2622,,100
2623,,100
2624,,100
2625,,100
2626,,100
2627,,100
2628,,100
2629,,100
2630,,100
2631,,100
2632,,100
2633,,100
2634,,100
2635,,100
2636,,100
2637,,100
2638,,100
2639,,100
2640,,100
2641,,100
2642,,100
2643,,100
2644,,100
2645,,100
2646,,100
2647,,100
2648,,100
2649,,100
2650,,100
2651,,100
2652,,100
2653,,100
2654,,100
2655,,100
2656,,100
2657,,100
2658,,100
2659,,100
2660,,100
2661,,100
2662,,100
2663,,100
2664,,100
2665,,100
2666,,100
2667,,100
2668,,100
2669,,100
2670,,100
2671,,100
2672,,100
2673,,100
2674,,100
2675,,100
2676,,100
2677,,100
2678,,100
2679,,100
2680,,100
2681,,100
2682,,100
2683,,100
2684,,100
2685,,100
2686,,100
2687,,100
2688,,100
2689,,100
2690,,100
2691,,100
2692,,100
2693,,100
2694,,100
2695,,100
2696,,100
2697,,100
2698,,100
2699,,100
2700,,100
2701,,100
2702,,100
2703,,100
2704,,100
2705,,100
2706,,100
2707,,100
2708,,100
2709,,100
2710,,100
2711,,100
2712,,100
2713,,100
2714,,100
2715,,100
2716,,100
2717,,100
2718,,100
2719,,100
2720,,100
2721,,100
2722,,100
2723,,100
2724,,100
2725,,100
2726,,100
2727,,100
2728,,100
2729,,100
2730,,100
2731,,100
2732,,100
2733,,100
2734,,100
2735,,100
2736,,100
2737,,100
2738,,100
2739,,100
2740,,100
2741,,100
2742,,100
2743,,100
2744,,100
2745,,100
2746,,100
2747,,100
2748,,100
2749,,100
2750,,100
2751,,100
2752,,100
2753,,100
2754,,100
2755,,100
2756,,100
2757,,100
2758,,100
2759,,100
2760,,100
2761,,100
2762,,100
2763,,100
2764,,100
2765,,100
2766,,100
2767,,100
2768,,100
2769,,100
2770,,100
2771,,100
2772,,100
2773,,100
2774,,100
2775,,100
2776,,100
2777,,100
2778,,100
2779,,100
2780,,100
2781,,100
2782,,100
2783,,100
2784,,100
2785,,100
2786,,100
2787,,100
2788,,100
2789,,100
2790,,100
2791,,100
2792,,100
2793,,100
2794,,100
2795,,100
2796,,100
2797,,100
2798,,100
2799,,100
2800,,100
2801,,100
2802,,100
2803,,100
2804,,100
2805,,100
2806,,100
2807,,100
2808,,100
2809,,100
2810,,100
2811,,100
2812,,100
2813,,100
2814,,100
2815,,100
2816,,100
2817,,100
2818,,100
2819,,100
2820,,100
2821,,100
2822,,100
2823,,100
2824,,100
2825,,100
2826,,100
2827,,100
2828,,100
2829,,100
2830,,100
2831,,100
2832,,100
2833,,100
2834,,100
2835,,100
2836,,100
2837,,100
2838,,100
2839,,100
2840,,100
2841,,100
2842,,100
2843,,100
2844,,100
2845,,100
2846,,100
2847,,100
2848,,100
2849,,100
2850,,100
2851,,100
2852,,100
2853,,100
2854,,100
2855,,100
2856,,100
2857,,100
2858,,100
2859,,100
2860,,100
2861,,100
2862,,100
2863,,100
2864,,100
2865,,100
2866,,100
2867,,100
2868,,100
2869,,100
2870,,100
2871,,100
2872,,100
2873,,100
2874,,100
2875,,100
2876,,100
2877,,100
2878,,100
2879,,100
2880,,100
2881,,100
2882,,100
2883,,100
2884,,100
2885,,100
2886,,100
2887,,100
2888,,100
2889,,100
2890,,100
2891,,100
2892,,100
2893,,100
2894,,100
2895,,100
2896,,100
2897,,100
2898,,100
2899,,100
2900,,100
2901,,100
2902,,100
2903,,100
2904,,100
2905,,100
2906,,100
2907,,100
2908,,100
2909,,100
2910,,100
2911,,100
2912,,100
2913,,100
2914,,100
2915,,100
2916,,100
2917,,100
2918,,100
2919,,100
2920,,100
2921,,100
2922,,100
2923,,100
2924,,100
2925,,100
2926,,100
2927,,100
2928,,100
2929,,100
2930,,100
2931,,100
2932,,100
2933,,100
2934,,100
2935,,100
2936,,100
2937,,100
2938,,100
2939,,100
2940,,100
2941,,100
2942,,100
2943,,100
2944,,100
2945,,100
2946,,100
2947,,100
2948,,100
2949,,100
2950,,100
2951,,100
2952,,100
2953,,100
2954,,100
2955,,100
2956,,100
2957,,100
2958,,100
2959,,100
2960,,100
2961,,100
2962,,100
2963,,100
2964,,100
2965,,100
2966,,100
2967,,100
2968,,100
2969,,100
2970,,100
2971,,100
2972,,100
2973,,100
2974,,100
2975,,100
2976,,100
2977,,100
2978,,100
2979,,100
2980,,100
2981,,100
2982,,100
2983,,100
2984,,100
2985,,100
2986,,100
2987,,100
2988,,100
2989,,100
2990,,100
2991,,100
2992,,100
2993,,100
2994,,100
2995,,100
2996,,100
2997,,100
2998,,100
2999,,100
3000,,100
3001,,100
3002,,100
3003,,100
3004,,100
3005,,100
3006,,100
3007,,100
3008,,100
3009,,100
3010,,100
3011,,100
3012,,100
3013,,100
3014,,100
3015,,100
3016,,100
3017,,100
3018,,100
3019,,100
3020,,100
3021,,100
3022,,100
3023,,100
3024,,100
3025,,100
3026,,100
3027,,100
3028,,100
3029,,100
3030,,100
3031,,100
3032,,100
3033,,100
3034,,100
3035,,100
3036,,100
3037,,100
3038,,100
3039,,100
3040,,100
3041,,100
3042,,100
3043,,100
3044,,100
3045,,100
3046,,100
3047,,100
3048,,100
3049,,100
3050,,100
3051,,100
3052,,100
3053,,100
3054,,100
3055,,100
3056,,100
3057,,100
3058,,100
3059,,100
3060,,100
3061,,100
3062,,100
3063,,100
3064,,100
3065,,100
3066,,100
3067,,100
3068,,100
3069,,100
3070,,100
3071,,100
3072,,100
3073,,100
3074,,100
3075,,100
3076,,100
3077,,100
3078,,100
3079,,100
3080,,100
3081,,100
3082,,100
3083,,100
3084,,100
3085,,100
3086,,100
3087,,100
3088,,100
3089,,100
3090,,100
3091,,100
3092,,100
3093,,100
3094,,100
3095,,100
3096,,100
3097,,100
3098,,100
3099,,100
3100,,100
3101,,100
3102,,100
3103,,100
3104,,100
3105,,100
3106,,100
3107,,100
3108,,100
3109,,100
3110,,100
3111,,100
3112,,100
3113,,100
3114,,100
3115,,100
3116,,100
3117,,100
3118,,100
3119,,100
3120,,100
3121,,100
3122,,100
3123,,100
3124,,100
3125,,100
3126,,100
3127,,100
3128,,100
3129,,100
3130,,100
3131,,100
3132,,100
3133,,100
3134,,100
3135,,100
3136,,100
3137,,100
3138,,100
3139,,100
3140,,100
3141,,100
3142,,100
3143,,100
3144,,100
3145,,100
3146,,100
3147,,100
3148,,100
3149,,100
3150,,100
3151,,100
3152,,100
3153,,100
3154,,100
3155,,100
3156,,100
3157,,100
3158,,100
3159,,100
3160,,100
3161,,100
3162,,100
3163,,100
3164,,100
3165,,100
3166,,100
3167,,100
3168,,100
3169,,100
3170,,100
3171,,100
3172,,100
3173,,100
3174,,100
3175,,100
3176,,100
3177,,100
3178,,100
3179,,100
3180,,100
3181,,100
3182,,100
3183,,100
3184,,100
3185,,100
3186,,100
3187,,100
3188,,100
3189,,100
3190,,100
3191,,100
3192,,100
3193,,100
3194,,100
3195,,100
3196,,100
3197,,100
3198,,100
3199,,100
3200,,100
3201,,100
3202,,100
3203,,100
3204,,100
3205,,100
3206,,100
3207,,100
3208,,100
3209,,100
3210,,100
3211,,100
3212,,100
3213,,100
3214,,100
3215,,100
3216,,100
3217,,100
3218,,100
3219,,100
3220,,100
3221,,100
3222,,100
3223,,100
3224,,100
3225,,100
3226,,100
3227,,100
3228,,100
3229,,100
3230,,100
3231,,100
3232,,100
3233,,100
3234,,100
3235,,100
3236,,100
3237,,100
3238,,100
3239,,100
3240,,100
3241,,100
3242,,100
3243,,100
3244,,100
3245,,100
3246,,100
3247,,100
3248,,100
3249,,100
3250,,100
3251,,100
3252,,100
3253,,100
3254,,100
3255,,100
3256,,100
3257,,100
3258,,100
3259,,100
3260,,100
3261,,100
3262,,100
3263,,100
3264,,100
3265,,100
3266,,100
3267,,100
3268,,100
3269,,100
3270,,100
3271,,100
3272,,100
3273,,100
3274,,100
3275,,100
3276,,100
3277,,100
3278,,100
3279,,100
3280,,100
3281,,100
3282,,100
3283,,100
3284,,100
3285,,100
3286,,100
3287,,100
3288,,100
3289,,100
3290,,100
3291,,100
3292,,100
3293,,100
3294,,100
3295,,100
3296,,100
3297,,100
3298,,100
3299,,100
3300,,100
3301,,100
3302,,100
3303,,100
3304,,100
3305,,100
3306,,100
3307,,100
3308,,100
3309,,100
3310,,100
3311,,100
3312,,100
3313,,100
3314,,100
3315,,100
3316,,100
3317,,100
3318,,100
3319,,100
3320,,100
3321,,100
3322,,100
3323,,100
3324,,100
3325,,100
3326,,100
3327,,100
3328,,100
3329,,100
3330,,100
3331,,100
3332,,100
3333,,100
3334,,100
3335,,100
3336,,100
3337,,100
3338,,100
3339,,100
3340,,100
3341,,100
3342,,100
3343,,100
3344,,100
3345,,100
3346,,100
3347,,100
3348,,100
3349,,100
3350,,100
3351,,100
3352,,100
3353,,100
3354,,100
3355,,100
3356,,100
3357,,100
3358,,100
3359,,100
3360,,100
3361,,100
3362,,100
3363,,100
3364,,100
3365,,100
3366,,100
3367,,100
3368,,100
3369,,100
3370,,100
3371,,100
3372,,100
3373,,100
3374,,100
3375,,100
3376,,100
3377,,100
3378,,100
3379,,100
3380,,100
3381,,100
3382,,100
3383,,100
3384,,100
3385,,100
3386,,100
3387,,100
3388,,100
3389,,100
3390,,100
3391,,100
3392,,100
3393,,100
3394,,100
3395,,100
3396,,100
3397,,100
3398,,100
3399,,100
3400,,100
3401,,100
3402,,100
3403,,100
3404,,100
3405,,100
3406,,100
3407,,100
3408,,100
3409,,100
3410,,100
3411,,100
3412,,100
3413,,100
3414,,100
3415,,100
3416,,100
3417,,100
3418,,100
3419,,100
3420,,100
3421,,100
3422,,100
3423,,100
3424,,100
3425,,100
3426,,100
3427,,100
3428,,100
3429,,100
3430,,100
3431,,100
3432,,100
3433,,100
3434,,100
3435,,100
3436,,100
3437,,100
3438,,100
3439,,100
3440,,100
3441,,100
3442,,100
3443,,100
3444,,100
3445,,100
3446,,100
3447,,100
3448,,100
3449,,100
3450,,100
3451,,100
3452,,100
3453,,100
3454,,100
3455,,100
3456,,100
3457,,100
3458,,100
3459,,100
3460,,100
3461,,100
3462,,100
3463,,100
3464,,100
3465,,100
3466,,100
3467,,100
3468,,100
3469,,100
3470,,100
3471,,100
3472,,100
3473,,100
3474,,100
3475,,100
3476,,100
3477,,100
3478,,100
3479,,100
3480,,100
3481,,100
3482,,100
3483,,100
3484,,100
3485,,100
3486,,100
3487,,100
3488,,100
3489,,100
3490,,100
3491,,100
3492,,100
3493,,100
3494,,100
3495,,100
3496,,100
3497,,100
3498,,100
3499,,100
3500,,100
3501,,100
3502,,100
3503,,100
3504,,100
3505,,100
3506,,100
3507,,100
3508,,100
3509,,100
3510,,100
3511,,100
3512,,100
3513,,100
3514,,100
3515,,100
3516,,100
3517,,100
3518,,100
3519,,100
3520,,100
3521,,100
3522,,100
3523,,100
3524,,100
3525,,100
3526,,100
3527,,100
3528,,100
3529,,100
3530,,100
3531,,100
3532,,100
3533,,100
3534,,100
3535,,100
3536,,100
3537,,100
3538,,100
3539,,100
3540,,100
3541,,100
3542,,100
3543,,100
3544,,100
3545,,100
3546,,100
3547,,100
3548,,100
3549,,100
3550,,100
3551,,100
3552,,100
3553,,100
3554,,100
3555,,100
3556,,100
3557,,100
3558,,100
3559,,100
3560,,100
3561,,100
3562,,100
3563,,100
3564,,100
3565,,100
3566,,100
3567,,100
3568,,100
3569,,100
3570,,100
3571,,100
3572,,100
3573,,100
3574,,100
3575,,100
3576,,100
3577,,100
3578,,100
3579,,100
3580,,100
3581,,100
3582,,100
3583,,100
3584,,100
3585,,100
3586,,100
3587,,100
3588,,100
3589,,100
3590,,100
3591,,100
3592,,100
3593,,100
3594,,100
3595,,100
3596,,100
3597,,100
3598,,100
3599,,100
3600,,100
3601,,100
3602,,100
3603,,100
3604,,100
3605,,100
3606,,100
3607,,100
3608,,100
3609,,100
3610,,100
3611,,100
3612,,100
3613,,100
3614,,100
3615,,100
3616,,100
3617,,100
3618,,100
3619,,100
3620,,100
3621,,100
3622,,100
3623,,100
3624,,100
3625,,100
3626,,100
3627,,100
3628,,100
3629,,100
3630,,100
3631,,100
3632,,100
3633,,100
3634,,100
3635,,100
3636,,100
3637,,100
3638,,100
3639,,100
3640,,100
3641,,100
3642,,100
3643,,100
3644,,100
3645,,100
3646,,100
3647,,100
3648,,100
3649,,100
3650,,100
3651,,100
3652,,100
3653,,100
3654,,100
3655,,100
3656,,100
3657,,100
3658,,100
3659,,100
3660,,100
3661,,100
3662,,100
3663,,100
3664,,100
3665,,100
3666,,100
3667,,100
3668,,100
3669,,100
3670,,100
3671,,100
3672,,100
3673,,100
3674,,100
3675,,100
3676,,100
3677,,100
3678,,100
3679,,100
3680,,100
3681,,100
3682,,100
3683,,100
3684,,100
3685,,100
3686,,100
3687,,100
3688,,100
3689,,100
3690,,100
3691,,100
3692,,100
3693,,100
3694,,100
3695,,100
3696,,100
3697,,100
3698,,100
3699,,100
3700,,100
3701,,100
3702,,100
3703,,100
3704,,100
3705,,100
3706,,100
3707,,100
3708,,100
3709,,100
3710,,100
3711,,100
3712,,100
3713,,100
3714,,100
3715,,100
3716,,100
3717,,100
3718,,100
3719,,100
3720,,100
3721,,100
3722,,100
3723,,100
3724,,100
3725,,100
3726,,100
3727,,100
3728,,100
3729,,100
3730,,100
3731,,100
3732,,100
3733,,100
3734,,100
3735,,100
3736,,100
3737,,100
3738,,100
3739,,100
3740,,100
3741,,100
3742,,100
3743,,100
3744,,100
3745,,100
3746,,100
3747,,100
3748,,100
3749,,100
3750,,100
3751,,100
3752,,100
3753,,100
3754,,100
3755,,100
3756,,100
3757,,100
3758,,100
3759,,100
3760,,100
3761,,100
3762,,100
3763,,100
3764,,100
3765,,100
3766,,100
3767,,100
3768,,100
3769,,100
3770,,100
3771,,100
3772,,100
3773,,100
3774,,100
3775,,100
3776,,100
3777,,100
3778,,100
3779,,100
3780,,100
3781,,100
3782,,100
3783,,100
3784,,100
3785,,100
3786,,100
3787,,100
3788,,100
3789,,100
3790,,100
3791,,100
3792,,100
3793,,100
3794,,100
3795,,100
3796,,100
3797,,100
3798,,100
3799,,100
3800,,100
3801,,100
3802,,100
3803,,100
3804,,100
3805,,100
3806,,100
3807,,100
3808,,100
3809,,100
3810,,100
3811,,100
3812,,100
3813,,100
3814,,100
3815,,100
3816,,100
3817,,100
3818,,100
3819,,100
3820,,100
3821,,100
3822,,100
3823,,100
3824,,100
3825,,100
3826,,100
3827,,100
3828,,100
3829,,100
3830,,100
3831,,100
3832,,100
3833,,100
3834,,100
3835,,100
3836,,100
3837,,100
3838,,100
3839,,100
3840,,100
3841,,100
3842,,100
3843,,100
3844,,100
3845,,100
3846,,100
3847,,100
3848,,100
3849,,100
3850,,100
3851,,100
3852,,100
3853,,100
3854,,100
3855,,100
3856,,100
3857,,100
3858,,100
3859,,100
3860,,100
3861,,100
3862,,100
3863,,100
3864,,100
3865,,100
3866,,100
3867,,100
3868,,100
3869,,100
3870,,100
3871,,100
3872,,100
3873,,100
3874,,100
3875,,100
3876,,100
3877,,100
3878,,100
3879,,100
3880,,100
3881,,100
3882,,100
3883,,100
3884,,100
3885,,100
3886,,100
3887,,100
3888,,100
3889,,100
3890,,100
3891,,100
3892,,100
3893,,100
3894,,100
3895,,100
3896,,100
3897,,100
3898,,100
3899,,100
3900,,100
3901,,100
3902,,100
3903,,100
3904,,100
3905,,100
3906,,100
3907,,100
3908,,100
3909,,100
3910,,100
3911,,100
3912,,100
3913,,100
3914,,100
3915,,100
3916,,100
3917,,100
3918,,100
3919,,100
3920,,100
3921,,100
3922,,100
3923,,100
3924,,100
3925,,100
3926,,100
3927,,100
3928,,100
3929,,100
3930,,100
3931,,100
3932,,100
3933,,100
3934,,100
3935,,100
3936,,100
3937,,100
3938,,100
3939,,100
3940,,100
3941,,100
3942,,100
3943,,100
3944,,100
3945,,100
3946,,100
3947,,100
3948,,100
3949,,100
3950,,100
3951,,100
3952,,100
3953,,100
3954,,100
3955,,100
3956,,100
3957,,100
3958,,100
3959,,100
3960,,100
3961,,100
3962,,100
3963,,100
3964,,100
3965,,100
3966,,100
3967,,100
3968,,100
3969,,100
3970,,100
3971,,100
3972,,100
3973,,100
3974,,100
3975,,100
3976,,100
3977,,100
3978,,100
3979,,100
3980,,100
3981,,100
3982,,100
3983,,100
3984,,100
3985,,100
3986,,100
3987,,100
3988,,100
3989,,100
3990,,100
3991,,100
3992,,100
3993,,100
3994,,100
3995,,100
3996,,100
3997,,100
3998,,100
3999,,100
4000,,100
4001,,100
4002,,100
4003,,100
4004,,100
4005,,100
4006,,100
4007,,100
4008,,100
4009,,100
4010,,100
4011,,100
4012,,100
4013,,100
4014,,100
4015,,100
4016,,100
4017,,100
4018,,100
4019,,100
4020,,100
4021,,100
4022,,100
4023,,100
4024,,100
4025,,100
4026,,100
4027,,100
4028,,100
4029,,100
4030,,100
4031,,100
4032,,100
4033,,100
4034,,100
4035,,100
4036,,100
4037,,100
4038,,100
4039,,100
4040,,100
4041,,100
4042,,100
4043,,100
4044,,100
4045,,100
4046,,100
4047,,100
4048,,100
4049,,100
4050,,100
4051,,100
4052,,100
4053,,100
4054,,100
4055,,100
4056,,100
4057,,100
4058,,100
4059,,100
4060,,100
4061,,100
4062,,100
4063,,100
4064,,100
4065,,100
4066,,100
4067,,100
4068,,100
4069,,100
4070,,100
4071,,100
4072,,100
4073,,100
4074,,100
4075,,100
4076,,100
4077,,100
4078,,100
4079,,100
4080,,100
4081,,100
4082,,100
4083,,100
4084,,100
4085,,100
4086,,100
4087,,100
4088,,100
4089,,100
4090,,100
4091,,100
4092,,100
4093,,100
4094,,100
4095,,100
4096,,100
4097,,100
4098,,100
4099,,100
4100,,100
4101,,100
4102,,100
4103,,100
4104,,100
4105,,100
4106,,100
4107,,100
4108,,100
4109,,100
4110,,100
4111,,100
4112,,100
4113,,100
4114,,100
4115,,100
4116,,100
4117,,100
4118,,100
4119,,100
4120,,100
4121,,100
4122,,100
4123,,100
4124,,100
4125,,100
4126,,100
4127,,100
4128,,100
4129,,100
4130,,100
4131,,100
4132,,100
4133,,100
4134,,100
4135,,100
4136,,100
4137,,100
4138,,100
4139,,100
4140,,100
4141,,100
4142,,100
4143,,100
4144,,100
4145,,100
4146,,100
4147,,100
4148,,100
4149,,100
4150,,100
4151,,100
4152,,100
4153,,100
4154,,100
4155,,100
4156,,100
4157,,100
4158,,100
4159,,100
4160,,100
4161,,100
4162,,100
4163,,100
4164,,100
4165,,100
4166,,100
4167,,100
4168,,100
4169,,100
4170,,100
4171,,100
4172,,100
4173,,100
4174,,100
4175,,100
4176,,100
4177,,100
4178,,100
4179,,100
4180,,100
4181,,100
4182,,100
4183,,100
4184,,100
4185,,100
4186,,100
4187,,100
4188,,100
4189,,100
4190,,100
4191,,100
4192,,100
4193,,100
4194,,100
4195,,100
4196,,100
4197,,100
4198,,100
4199,,100
4200,,100
4201,,100
4202,,100
4203,,100
4204,,100
4205,,100
4206,,100
4207,,100
4208,,100
4209,,100
4210,,100
4211,,100
4212,,100
4213,,100
4214,,100
4215,,100
4216,,100
4217,,100
4218,,100
4219,,100
4220,,100
4221,,100
4222,,100
4223,,100
4224,,100
4225,,100
4226,,100
4227,,100
4228,,100
4229,,100
4230,,100
4231,,100
4232,,100
4233,,100
4234,,100
4235,,100
4236,,100
4237,,100
4238,,100
4239,,100
4240,,100
4241,,100
4242,,100
4243,,100
4244,,100
4245,,100
4246,,100
4247,,100
4248,,100
4249,,100
4250,,100
4251,,100
4252,,100
4253,,100
4254,,100
4255,,100
4256,,100
4257,,100
4258,,100
4259,,100
4260,,100
4261,,100
4262,,100
4263,,100
4264,,100
4265,,100
4266,,100
4267,,100
4268,,100
4269,,100
4270,,100
4271,,100
4272,,100
4273,,100
4274,,100
4275,,100
4276,,100
4277,,100
4278,,100
4279,,100
4280,,100
4281,,100
4282,,100
4283,,100
4284,,100
4285,,100
4286,,100
4287,,100
4288,,100
4289,,100
4290,,100
4291,,100
4292,,100
4293,,100
4294,,100
4295,,100
4296,,100
4297,,100
4298,,100
4299,,100
4300,,100
4301,,100
4302,,100
4303,,100
4304,,100
4305,,100
4306,,100
4307,,100
4308,,100
4309,,100
4310,,100
4311,,100
4312,,100
4313,,100
4314,,100
4315,,100
4316,,100
4317,,100
4318,,100
4319,,100
4320,,100
4321,,100
4322,,100
4323,,100
4324,,100
4325,,100
4326,,100
4327,,100
4328,,100
4329,,100
4330,,100
4331,,100
4332,,100
4333,,100
4334,,100
4335,,100
4336,,100
4337,,100
4338,,100
4339,,100
4340,,100
4341,,100
4342,,100
4343,,100
4344,,100
4345,,100
4346,,100
4347,,100
4348,,100
4349,,100
4350,,100
4351,,100
4352,,100
4353,,100
4354,,100
4355,,100
4356,,100
4357,,100
4358,,100
4359,,100
4360,,100
4361,,100
4362,,100
4363,,100
4364,,100
4365,,100
4366,,100
4367,,100
4368,,100
4369,,100
4370,,100
4371,,100
4372,,100
4373,,100
4374,,100
4375,,100
4376,,100
4377,,100
4378,,100
4379,,100
4380,,100
4381,,100
4382,,100
4383,,100
4384,,100
4385,,100
4386,,100
4387,,100
4388,,100
4389,,100
4390,,100
4391,,100
4392,,100
4393,,100
4394,,100
4395,,100
4396,,100
4397,,100
4398,,100
4399,,100
4400,,100
4401,,100
4402,,100
4403,,100
4404,,100
4405,,100
4406,,100
4407,,100
4408,,100
4409,,100
4410,,100
4411,,100
4412,,100
4413,,100
4414,,100
4415,,100
4416,,100
4417,,100
4418,,100
4419,,100
4420,,100
4421,,100
4422,,100
4423,,100
4424,,100
4425,,100
4426,,100
4427,,100
4428,,100
4429,,100
4430,,100
4431,,100
4432,,100
4433,,100
4434,,100
4435,,100
4436,,100
4437,,100
4438,,100
4439,,100
4440,,100
4441,,100
4442,,100
4443,,100
4444,,100
4445,,100
4446,,100
4447,,100
4448,,100
4449,,100
4450,,100
4451,,100
4452,,100
4453,,100
4454,,100
4455,,100
4456,,100
4457,,100
4458,,100
4459,,100
4460,,100
4461,,100
4462,,100
4463,,100
4464,,100
4465,,100
4466,,100
4467,,100
4468,,100
4469,,100
4470,,100
4471,,100
4472,,100
4473,,100
4474,,100
4475,,100
4476,,100
4477,,100
4478,,100
4479,,100
4480,,100
4481,,100
4482,,100
4483,,100
4484,,100
4485,,100
4486,,100
4487,,100
4488,,100
4489,,100
4490,,100
4491,,100
4492,,100
4493,,100
4494,,100
4495,,100
4496,,100
4497,,100
4498,,100
4499,,100
4500,,100
4501,,100
4502,,100
4503,,100
4504,,100
4505,,100
4506,,100
4507,,100
4508,,100
4509,,100
4510,,100
4511,,100
4512,,100
4513,,100
4514,,100
4515,,100
4516,,100
4517,,100
4518,,100
4519,,100
4520,,100
4521,,100
4522,,100
4523,,100
4524,,100
4525,,100
4526,,100
4527,,100
4528,,100
4529,,100
4530,,100
4531,,100
4532,,100
4533,,100
4534,,100
4535,,100
4536,,100
4537,,100
4538,,100
4539,,100
4540,,100
4541,,100
4542,,100
4543,,100
4544,,100
4545,,100
4546,,100
4547,,100
4548,,100
4549,,100
4550,,100
4551,,100
4552,,100
4553,,100
4554,,100
4555,,100
4556,,100
4557,,100
4558,,100
4559,,100
4560,,100
4561,,100
4562,,100
4563,,100
4564,,100
4565,,100
4566,,100
4567,,100
4568,,100
4569,,100
4570,,100
4571,,100
4572,,100
4573,,100
4574,,100
4575,,100
4576,,100
4577,,100
4578,,100
4579,,100
4580,,100
4581,,100
4582,,100
4583,,100
4584,,100
4585,,100
4586,,100
4587,,100
4588,,100
4589,,100
4590,,100
4591,,100
4592,,100
4593,,100
4594,,100
4595,,100
4596,,100
4597,,100
4598,,100
4599,,100
4600,,100
4601,,100
4602,,100
4603,,100
4604,,100
4605,,100
4606,,100
4607,,100
4608,,100
4609,,100
4610,,100
4611,,100
4612,,100
4613,,100
4614,,100
4615,,100
4616,,100
4617,,100
4618,,100
4619,,100
4620,,100
4621,,100
4622,,100
4623,,100
4624,,100
4625,,100
4626,,100
4627,,100
4628,,100
4629,,100
4630,,100
4631,,100
4632,,100
4633,,100
4634,,100
4635,,100
4636,,100
4637,,100
4638,,100
4639,,100
4640,,100
4641,,100
4642,,100
4643,,100
4644,,100
4645,,100
4646,,100
4647,,100
4648,,100
4649,,100
4650,,100
4651,,100
4652,,100
4653,,100
4654,,100
4655,,100
4656,,100
4657,,100
4658,,100
4659,,100
4660,,100
4661,,100
4662,,100
4663,,100
4664,,100
4665,,100
4666,,100
4667,,100
4668,,100
4669,,100
4670,,100
4671,,100
4672,,100
4673,,100
4674,,100
4675,,100
4676,,100
4677,,100
4678,,100
4679,,100
4680,,100
4681,,100
4682,,100
4683,,100
4684,,100
4685,,100
4686,,100
4687,,100
4688,,100
4689,,100
4690,,100
4691,,100
4692,,100
4693,,100
4694,,100
4695,,100
4696,,100
4697,,100
4698,,100
4699,,100
4700,,100
4701,,100
4702,,100
4703,,100
4704,,100
4705,,100
4706,,100
4707,,100
4708,,100
4709,,100
4710,,100
4711,,100
4712,,100
4713,,100
4714,,100
4715,,100
4716,,100
4717,,100
4718,,100
4719,,100
4720,,100
4721,,100
4722,,100
4723,,100
4724,,100
4725,,100
4726,,100
4727,,100
4728,,100
4729,,100
4730,,100
4731,,100
4732,,100
4733,,100
4734,,100
4735,,100
4736,,100
4737,,100
4738,,100
4739,,100
4740,,100
4741,,100
4742,,100
4743,,100
4744,,100
4745,,100
4746,,100
4747,,100
4748,,100
4749,,100
4750,,100
4751,,100
4752,,100
4753,,100
4754,,100
4755,,100
4756,,100
4757,,100
4758,,100
4759,,100
4760,,100
4761,,100
4762,,100
4763,,100
4764,,100
4765,,100
4766,,100
4767,,100
4768,,100
4769,,100
4770,,100
4771,,100
4772,,100
4773,,100
4774,,100
4775,,100
4776,,100
4777,,100
4778,,100
4779,,100
4780,,100
4781,,100
4782,,100
4783,,100
4784,,100
4785,,100
4786,,100
4787,,100
4788,,100
4789,,100
4790,,100
4791,,100
4792,,100
4793,,100
4794,,100
4795,,100
4796,,100
4797,,100
4798,,100
4799,,100
4800,,100
4801,,100
4802,,100
4803,,100
4804,,100
4805,,100
4806,,100
4807,,100
4808,,100
4809,,100
4810,,100
4811,,100
4812,,100
4813,,100
4814,,100
4815,,100
4816,,100
4817,,100
4818,,100
4819,,100
4820,,100
4821,,100
4822,,100
4823,,100
4824,,100
4825,,100
4826,,100
4827,,100
4828,,100
4829,,100
4830,,100
4831,,100
4832,,100
4833,,100
4834,,100
4835,,100
4836,,100
4837,,100
4838,,100
4839,,100
4840,,100
4841,,100
4842,,100
4843,,100
4844,,100
4845,,100
4846,,100
4847,,100
4848,,100
4849,,100
4850,,100
4851,,100
4852,,100
4853,,100
4854,,100
4855,,100
4856,,100
4857,,100
4858,,100
4859,,100
4860,,100
4861,,100
4862,,100
4863,,100
4864,,100
4865,,100
4866,,100
4867,,100
4868,,100
4869,,100
4870,,100
4871,,100
4872,,100
4873,,100
4874,,100
4875,,100
4876,,100
4877,,100
4878,,100
4879,,100
4880,,100
4881,,100
4882,,100
4883,,100
4884,,100
4885,,100
4886,,100
4887,,100
4888,,100
4889,,100
4890,,100
4891,,100
4892,,100
4893,,100
4894,,100
4895,,100
4896,,100
4897,,100
4898,,100
4899,,100
4900,,100
4901,,100
4902,,100
4903,,100
4904,,100
4905,,100
4906,,100
4907,,100
4908,,100
4909,,100
4910,,100
4911,,100
4912,,100
4913,,100
4914,,100
4915,,100
4916,,100
4917,,100
4918,,100
4919,,100
4920,,100
4921,,100
4922,,100
4923,,100
4924,,100
4925,,100
4926,,100
4927,,100
4928,,100
4929,,100
4930,,100
4931,,100
4932,,100
4933,,100
4934,,100
4935,,100
4936,,100
4937,,100
4938,,100
4939,,100
4940,,100
4941,,100
4942,,100
4943,,100
4944,,100
4945,,100
4946,,100
4947,,100
4948,,100
4949,,100
4950,,100
4951,,100
4952,,100
4953,,100
4954,,100
4955,,100
4956,,100
4957,,100
4958,,100
4959,,100
4960,,100
4961,,100
4962,,100
4963,,100
4964,,100
4965,,100
4966,,100
4967,,100
4968,,100
4969,,100
4970,,100
4971,,100
4972,,100
4973,,100
4974,,100
4975,,100
4976,,100
4977,,100
4978,,100
4979,,100
4980,,100
4981,,100
4982,,100
4983,,100
4984,,100
4985,,100
4986,,100
4987,,100
4988,,100
4989,,100
4990,,100
4991,,100
4992,,100
4993,,100
4994,,100
4995,,100
4996,,100
4997,,100
4998,,100
4999,,100
5000,,100
5001,,100
5002,,100
5003,,100
5004,,100
5005,,100
5006,,100
5007,,100
5008,,100
5009,,100
5010,,100
5011,,100
5012,,100
5013,,100
5014,,100
5015,,100
5016,,100
5017,,100
5018,,100
5019,,100
5020,,100
5021,,100
5022,,100
5023,,100
5024,,100
5025,,100
5026,,100
5027,,100
5028,,100
5029,,100
5030,,100
5031,,100
5032,,100
5033,,100
5034,,100
5035,,100
5036,,100
5037,,100
5038,,100
5039,,100
5040,,100
5041,,100
5042,,100
5043,,100
5044,,100
5045,,100
5046,,100
5047,,100
5048,,100
5049,,100
5050,,100
5051,,100
5052,,100
5053,,100
5054,,100
5055,,100
5056,,100
5057,,100
5058,,100
5059,,100
5060,,100
5061,,100
5062,,100
5063,,100
5064,,100
5065,,100
5066,,100
5067,,100
5068,,100
5069,,100
5070,,100
5071,,100
5072,,100
5073,,100
5074,,100
5075,,100
5076,,100
5077,,100
5078,,100
5079,,100
5080,,100
5081,,100
5082,,100
5083,,100
5084,,100
5085,,100
5086,,100
5087,,100
5088,,100
5089,,100
5090,,100
5091,,100
5092,,100
5093,,100
5094,,100
5095,,100
5096,,100
5097,,100
5098,,100
5099,,100
5100,,100
5101,,100
5102,,100
5103,,100
5104,,100
5105,,100
5106,,100
5107,,100
5108,,100
5109,,100
5110,,100
5111,,100
5112,,100
5113,,100
5114,,100
5115,,100
5116,,100
5117,,100
5118,,100
5119,,100
5120,,100
5121,,100
5122,,100
5123,,100
5124,,100
5125,,100
5126,,100
5127,,100
5128,,100
5129,,100
5130,,100
5131,,100
5132,,100
5133,,100
5134,,100
5135,,100
5136,,100
5137,,100
5138,,100
5139,,100
5140,,100
5141,,100
5142,,100
5143,,100
5144,,100
5145,,100
5146,,100
5147,,100
5148,,100
5149,,100
5150,,100
5151,,100
5152,,100
5153,,100
5154,,100
5155,,100
5156,,100
5157,,100
5158,,100
5159,,100
5160,,100
5161,,100
5162,,100
5163,,100
5164,,100
5165,,100
5166,,100
5167,,100
5168,,100
5169,,100
5170,,100
5171,,100
5172,,100
5173,,100
5174,,100
5175,,100
5176,,100
5177,,100
5178,,100
5179,,100
5180,,100
5181,,100
5182,,100
5183,,100
5184,,100
5185,,100
5186,,100
5187,,100
5188,,100
5189,,100
5190,,100
5191,,100
5192,,100
5193,,100
5194,,100
5195,,100
5196,,100
5197,,100
5198,,100
5199,,100
5200,,100
5201,,100
5202,,100
5203,,100
5204,,100
5205,,100
5206,,100
5207,,100
5208,,100
5209,,100
5210,,100
5211,,100
5212,,100
5213,,100
5214,,100
5215,,100
5216,,100
5217,,100
5218,,100
5219,,100
5220,,100
5221,,100
5222,,100
5223,,100
5224,,100
5225,,100
5226,,100
5227,,100
5228,,100
5229,,100
5230,,100
5231,,100
5232,,100
5233,,100
5234,,100
5235,,100
5236,,100
5237,,100
5238,,100
5239,,100
5240,,100
5241,,100
5242,,100
5243,,100
5244,,100
5245,,100
5246,,100
5247,,100
5248,,100
5249,,100
5250,,100
5251,,100
5252,,100
5253,,100
5254,,100
5255,,100
5256,,100
5257,,100
5258,,100
5259,,100
5260,,100
5261,,100
5262,,100
5263,,100
5264,,100
5265,,100
5266,,100
5267,,100
5268,,100
5269,,100
5270,,100
5271,,100
5272,,100
5273,,100
5274,,100
5275,,100
5276,,100
5277,,100
5278,,100
5279,,100
5280,,100
5281,,100
5282,,100
5283,,100
5284,,100
5285,,100
5286,,100
5287,,100
5288,,100
5289,,100
5290,,100
5291,,100
5292,,100
5293,,100
5294,,100
5295,,100
5296,,100
5297,,100
5298,,100
5299,,100
5300,,100
5301,,100
5302,,100
5303,,100
5304,,100
5305,,100
5306,,100
5307,,100
5308,,100
5309,,100
5310,,100
5311,,100
5312,,100
5313,,100
5314,,100
5315,,100
5316,,100
5317,,100
5318,,100
5319,,100
5320,,100
5321,,100
5322,,100
5323,,100
5324,,100
5325,,100
5326,,100
5327,,100
5328,,100
5329,,100
5330,,100
5331,,100
5332,,100
5333,,100
5334,,100
5335,,100
5336,,100
5337,,100
5338,,100
5339,,100
5340,,100
5341,,100
5342,,100
5343,,100
5344,,100
5345,,100
5346,,100
5347,,100
5348,,100
5349,,100
5350,,100
5351,,100
5352,,100
5353,,100
5354,,100
5355,,100
5356,,100
5357,,100
5358,,100
5359,,100
5360,,100
5361,,100
5362,,100
5363,,100
5364,,100
5365,,100
5366,,100
5367,,100
5368,,100
5369,,100
5370,,100
5371,,100
5372,,100
5373,,100
5374,,100
5375,,100
5376,,100
5377,,100
5378,,100
5379,,100
5380,,100
5381,,100
5382,,100
5383,,100
5384,,100
5385,,100
5386,,100
5387,,100
5388,,100
5389,,100
5390,,100
5391,,100
5392,,100
5393,,100
5394,,100
5395,,100
5396,,100
5397,,100
5398,,100
5399,,100
5400,,100
5401,,100
5402,,100
5403,,100
5404,,100
5405,,100
5406,,100
5407,,100
5408,,100
5409,,100
5410,,100
5411,,100
5412,,100
5413,,100
5414,,100
5415,,100
5416,,100
5417,,100
5418,,100
5419,,100
5420,,100
5421,,100
5422,,100
5423,,100
5424,,100
5425,,100
5426,,100
5427,,100
5428,,100
5429,,100
5430,,100
5431,,100
5432,,100
5433,,100
5434,,100
5435,,100
5436,,100
5437,,100
5438,,100
5439,,100
5440,,100
5441,,100
5442,,100
5443,,100
5444,,100
5445,,100
5446,,100
5447,,100
5448,,100
5449,,100
5450,,100
5451,,100
5452,,100
5453,,100
5454,,100
5455,,100
5456,,100
5457,,100
5458,,100
5459,,100
5460,,100
5461,,100
5462,,100
5463,,100
5464,,100
5465,,100
5466,,100
5467,,100
5468,,100
5469,,100
5470,,100
5471,,100
5472,,100
5473,,100
5474,,100
5475,,100
5476,,100
5477,,100
5478,,100
5479,,100
5480,,100
5481,,100
5482,,100
5483,,100
5484,,100
5485,,100
5486,,100
5487,,100
5488,,100
5489,,100
5490,,100
5491,,100
5492,,100
5493,,100
5494,,100
5495,,100
5496,,100
5497,,100
5498,,100
5499,,100
5500,,100
5501,,100
5502,,100
5503,,100
5504,,100
5505,,100
5506,,100
5507,,100
5508,,100
5509,,100
5510,,100
5511,,100
5512,,100
5513,,100
5514,,100
5515,,100
5516,,100
5517,,100
5518,,100
5519,,100
5520,,100
5521,,100
5522,,100
5523,,100
5524,,100
5525,,100
5526,,100
5527,,100
5528,,100
5529,,100
5530,,100
5531,,100
5532,,100
5533,,100
5534,,100
5535,,100
5536,,100
5537,,100
5538,,100
5539,,100
5540,,100
5541,,100
5542,,100
5543,,100
5544,,100
5545,,100
5546,,100
5547,,100
5548,,100
5549,,100
5550,,100
5551,,100
5552,,100
5553,,100
5554,,100
5555,,100
5556,,100
5557,,100
5558,,100
5559,,100
5560,,100
5561,,100
5562,,100
5563,,100
5564,,100
5565,,100
5566,,100
5567,,100
5568,,100
5569,,100
5570,,100
5571,,100
5572,,100
5573,,100
5574,,100
5575,,100
5576,,100
5577,,100
5578,,100
5579,,100
5580,,100
5581,,100
5582,,100
5583,,100
5584,,100
5585,,100
5586,,100
5587,,100
5588,,100
5589,,100
5590,,100
5591,,100
5592,,100
5593,,100
5594,,100
5595,,100
5596,,100
5597,,100
5598,,100
5599,,100
5600,,100
5601,,100
5602,,100
5603,,100
5604,,100
5605,,100
5606,,100
5607,,100
5608,,100
5609,,100
5610,,100
5611,,100
5612,,100
5613,,100
5614,,100
5615,,100
5616,,100
5617,,100
5618,,100
5619,,100
5620,,100
5621,,100
5622,,100
5623,,100
5624,,100
5625,,100
5626,,100
5627,,100
5628,,100
5629,,100
5630,,100
5631,,100
5632,,100
5633,,100
5634,,100
5635,,100
5636,,100
5637,,100
5638,,100
5639,,100
5640,,100
5641,,100
5642,,100
5643,,100
5644,,100
5645,,100
5646,,100
5647,,100
5648,,100
5649,,100
5650,,100
5651,,100
5652,,100
5653,,100
5654,,100
5655,,100
5656,,100
5657,,100
5658,,100
5659,,100
5660,,100
5661,,100
5662,,100
5663,,100
5664,,100
5665,,100
5666,,100
5667,,100
5668,,100
5669,,100
5670,,100
5671,,100
5672,,100
5673,,100
5674,,100
5675,,100
5676,,100
5677,,100
5678,,100
5679,,100
5680,,100
5681,,100
5682,,100
5683,,100
5684,,100
5685,,100
5686,,100
5687,,100
5688,,100
5689,,100
5690,,100
5691,,100
5692,,100
5693,,100
5694,,100
5695,,100
5696,,100
5697,,100
5698,,100
5699,,100
5700,,100
5701,,100
5702,,100
5703,,100
5704,,100
5705,,100
5706,,100
5707,,100
5708,,100
5709,,100
5710,,100
5711,,100
5712,,100
5713,,100
5714,,100
5715,,100
5716,,100
5717,,100
5718,,100
5719,,100
5720,,100
5721,,100
5722,,100
5723,,100
5724,,100
5725,,100
5726,,100
5727,,100
5728,,100
5729,,100
5730,,100
5731,,100
5732,,100
5733,,100
5734,,100
5735,,100
5736,,100
5737,,100
5738,,100
5739,,100
5740,,100
5741,,100
5742,,100
5743,,100
5744,,100
5745,,100
5746,,100
5747,,100
5748,,100
5749,,100
5750,,100
5751,,100
5752,,100
5753,,100
5754,,100
5755,,100
5756,,100
5757,,100
5758,,100
5759,,100
5760,,100
5761,,100
5762,,100
5763,,100
5764,,100
5765,,100
5766,,100
5767,,100
5768,,100
5769,,100
5770,,100
5771,,100
5772,,100
5773,,100
5774,,100
5775,,100
5776,,100
5777,,100
5778,,100
5779,,100
5780,,100
5781,,100
5782,,100
5783,,100
5784,,100
5785,,100
5786,,100
5787,,100
5788,,100
5789,,100
5790,,100
5791,,100
5792,,100
5793,,100
5794,,100
5795,,100
5796,,100
5797,,100
5798,,100
5799,,100
5800,,100
5801,,100
5802,,100
5803,,100
5804,,100
5805,,100
5806,,100
5807,,100
5808,,100
5809,,100
5810,,100
5811,,100
5812,,100
5813,,100
5814,,100
5815,,100
5816,,100
5817,,100
5818,,100
5819,,100
5820,,100
5821,,100
5822,,100
5823,,100
5824,,100
5825,,100
5826,,100
5827,,100
5828,,100
5829,,100
5830,,100
5831,,100
5832,,100
5833,,100
5834,,100
5835,,100
5836,,100
5837,,100
5838,,100
5839,,100
5840,,100
5841,,100
5842,,100
5843,,100
5844,,100
5845,,100
5846,,100
5847,,100
5848,,100
5849,,100
5850,,100
5851,,100
5852,,100
5853,,100
5854,,100
5855,,100
5856,,100
5857,,100
5858,,100
5859,,100
5860,,100
5861,,100
5862,,100
5863,,100
5864,,100
5865,,100
5866,,100
5867,,100
5868,,100
5869,,100
5870,,100
5871,,100
5872,,100
5873,,100
5874,,100
5875,,100
5876,,100
5877,,100
5878,,100
5879,,100
5880,,100
5881,,100
5882,,100
5883,,100
5884,,100
5885,,100
5886,,100
5887,,100
5888,,100
5889,,100
5890,,100
5891,,100
5892,,100
5893,,100
5894,,100
5895,,100
5896,,100
5897,,100
5898,,100
5899,,100
5900,,100
5901,,100
5902,,100
5903,,100
5904,,100
5905,,100
5906,,100
5907,,100
5908,,100
5909,,100
5910,,100
5911,,100
5912,,100
5913,,100
5914,,100
5915,,100
5916,,100
5917,,100
5918,,100
5919,,100
5920,,100
5921,,100
5922,,100
5923,,100
5924,,100
5925,,100
5926,,100
5927,,100
5928,,100
5929,,100
5930,,100
5931,,100
5932,,100
5933,,100
5934,,100
5935,,100
5936,,100
5937,,100
5938,,100
5939,,100
5940,,100
5941,,100
5942,,100
5943,,100
5944,,100
5945,,100
5946,,100
5947,,100
5948,,100
5949,,100
5950,,100
5951,,100
5952,,100
5953,,100
5954,,100
5955,,100
5956,,100
5957,,100
5958,,100
5959,,100
5960,,100
5961,,100
5962,,100
5963,,100
5964,,100
5965,,100
5966,,100
5967,,100
5968,,100
5969,,100
5970,,100
5971,,100
5972,,100
5973,,100
5974,,100
5975,,100
5976,,100
5977,,100
5978,,100
5979,,100
5980,,100
5981,,100
5982,,100
5983,,100
5984,,100
5985,,100
5986,,100
5987,,100
5988,,100
5989,,100
5990,,100
5991,,100
5992,,100
5993,,100
5994,,100
5995,,100
5996,,100
5997,,100
5998,,100
5999,,100
6000,,100
6001,,100
6002,,100
6003,,100
6004,,100
6005,,100
6006,,100
6007,,100
6008,,100
6009,,100
6010,,100
6011,,100
6012,,100
6013,,100
6014,,100
6015,,100
6016,,100
6017,,100
6018,,100
6019,,100
6020,,100
6021,,100
6022,,100
6023,,100
6024,,100
6025,,100
6026,,100
6027,,100
6028,,100
6029,,100
6030,,100
6031,,100
6032,,100
6033,,100
6034,,100
6035,,100
6036,,100
6037,,100
6038,,100
6039,,100
6040,,100
6041,,100
6042,,100
6043,,100
6044,,100
6045,,100
6046,,100
6047,,100
6048,,100
6049,,100
6050,,100
6051,,100
6052,,100
6053,,100
6054,,100
6055,,100
6056,,100
6057,,100
6058,,100
6059,,100
6060,,100
6061,,100
6062,,100
6063,,100
6064,,100
6065,,100
6066,,100
6067,,100
6068,,100
6069,,100
6070,,100
6071,,100
6072,,100
6073,,100
6074,,100
6075,,100
6076,,100
6077,,100
6078,,100
6079,,100
6080,,100
6081,,100
6082,,100
6083,,100
6084,,100
6085,,100
6086,,100
6087,,100
6088,,100
6089,,100
6090,,100
6091,,100
6092,,100
6093,,100
6094,,100
6095,,100
6096,,100
6097,,100
6098,,100
6099,,100
6100,,100
6101,,100
6102,,100
6103,,100
6104,,100
6105,,100
6106,,100
6107,,100
6108,,100
6109,,100
6110,,100
6111,,100
6112,,100
6113,,100
6114,,100
6115,,100
6116,,100
6117,,100
6118,,100
6119,,100
6120,,100
6121,,100
6122,,100
6123,,100
6124,,100
6125,,100
6126,,100
6127,,100
6128,,100
6129,,100
6130,,100
6131,,100
6132,,100
6133,,100
6134,,100
6135,,100
6136,,100
6137,,100
6138,,100
6139,,100
6140,,100
6141,,100
6142,,100
6143,,100
6144,,100
6145,,100
6146,,100
6147,,100
6148,,100
6149,,100
6150,,100
6151,,100
6152,,100
6153,,100
6154,,100
6155,,100
6156,,100
6157,,100
6158,,100
6159,,100
6160,,100
6161,,100
6162,,100
6163,,100
6164,,100
6165,,100
6166,,100
6167,,100
6168,,100
6169,,100
6170,,100
6171,,100
6172,,100
6173,,100
6174,,100
6175,,100
6176,,100
6177,,100
6178,,100
6179,,100
6180,,100
6181,,100
6182,,100
6183,,100
6184,,100
6185,,100
6186,,100
6187,,100
6188,,100
6189,,100
6190,,100
6191,,100
6192,,100
6193,,100
6194,,100
6195,,100
6196,,100
6197,,100
6198,,100
6199,,100
6200,,100
6201,,100
6202,,100
6203,,100
6204,,100
6205,,100
6206,,100
6207,,100
6208,,100
6209,,100
6210,,100
6211,,100
6212,,100
6213,,100
6214,,100
6215,,100
6216,,100
6217,,100
6218,,100
6219,,100
6220,,100
6221,,100
6222,,100
6223,,100
6224,,100
6225,,100
6226,,100
6227,,100
6228,,100
6229,,100
6230,,100
6231,,100
6232,,100
6233,,100
6234,,100
6235,,100
6236,,100
6237,,100
6238,,100
6239,,100
6240,,100
6241,,100
6242,,100
6243,,100
6244,,100
6245,,100
6246,,100
6247,,100
6248,,100
6249,,100
6250,,100
6251,,100
6252,,100
6253,,100
6254,,100
6255,,100
6256,,100
6257,,100
6258,,100
6259,,100
6260,,100
6261,,100
6262,,100
6263,,100
6264,,100
6265,,100
6266,,100
6267,,100
6268,,100
6269,,100
6270,,100
6271,,100
6272,,100
6273,,100
6274,,100
6275,,100
6276,,100
6277,,100
6278,,100
6279,,100
6280,,100
6281,,100
6282,,100
6283,,100
6284,,100
6285,,100
6286,,100
6287,,100
6288,,100
6289,,100
6290,,100
6291,,100
6292,,100
6293,,100
6294,,100
6295,,100
6296,,100
6297,,100
6298,,100
6299,,100
6300,,100
6301,,100
6302,,100
6303,,100
6304,,100
6305,,100
6306,,100
6307,,100
6308,,100
6309,,100
6310,,100
6311,,100
6312,,100
6313,,100
6314,,100
6315,,100
6316,,100
6317,,100
6318,,100
6319,,100
6320,,100
6321,,100
6322,,100
6323,,100
6324,,100
6325,,100
6326,,100
6327,,100
6328,,100
6329,,100
6330,,100
6331,,100
6332,,100
6333,,100
6334,,100
6335,,100
6336,,100
6337,,100
6338,,100
6339,,100
6340,,100
6341,,100
6342,,100
6343,,100
6344,,100
6345,,100
6346,,100
6347,,100
6348,,100
6349,,100
6350,,100
6351,,100
6352,,100
6353,,100
6354,,100
6355,,100
6356,,100
6357,,100
6358,,100
6359,,100
6360,,100
6361,,100
6362,,100
6363,,100
6364,,100
6365,,100
6366,,100
6367,,100
6368,,100
6369,,100
6370,,100
6371,,100
6372,,100
6373,,100
6374,,100
6375,,100
6376,,100
6377,,100
6378,,100
6379,,100
6380,,100
6381,,100
6382,,100
6383,,100
6384,,100
6385,,100
6386,,100
6387,,100
6388,,100
6389,,100
6390,,100
6391,,100
6392,,100
6393,,100
6394,,100
6395,,100
6396,,100
6397,,100
6398,,100
6399,,100
6400,,100
6401,,100
6402,,100
6403,,100
6404,,100
6405,,100
6406,,100
6407,,100
6408,,100
6409,,100
6410,,100
6411,,100
6412,,100
6413,,100
6414,,100
6415,,100
6416,,100
6417,,100
6418,,100
6419,,100
6420,,100
6421,,100
6422,,100
6423,,100
6424,,100
6425,,100
6426,,100
6427,,100
6428,,100
6429,,100
6430,,100
6431,,100
6432,,100
6433,,100
6434,,100
6435,,100
6436,,100
6437,,100
6438,,100
6439,,100
6440,,100
6441,,100
6442,,100
6443,,100
6444,,100
6445,,100
6446,,100
6447,,100
6448,,100
6449,,100
6450,,100
6451,,100
6452,,100
6453,,100
6454,,100
6455,,100
6456,,100
6457,,100
6458,,100
6459,,100
6460,,100
6461,,100
6462,,100
6463,,100
6464,,100
6465,,100
6466,,100
6467,,100
6468,,100
6469,,100
6470,,100
6471,,100
6472,,100
6473,,100
6474,,100
6475,,100
6476,,100
6477,,100
6478,,100
6479,,100
6480,,100
6481,,100
6482,,100
6483,,100
6484,,100
6485,,100
6486,,100
6487,,100
6488,,100
6489,,100
6490,,100
6491,,100
6492,,100
6493,,100
6494,,100
6495,,100
6496,,100
6497,,100
6498,,100
6499,,100
6500,,100
6501,,100
6502,,100
6503,,100
6504,,100
6505,,100
6506,,100
6507,,100
6508,,100
6509,,100
6510,,100
6511,,100
6512,,100
6513,,100
6514,,100
6515,,100
6516,,100
6517,,100
6518,,100
6519,,100
6520,,100
6521,,100
6522,,100
6523,,100
6524,,100
6525,,100
6526,,100
6527,,100
6528,,100
6529,,100
6530,,100
6531,,100
6532,,100
6533,,100
6534,,100
6535,,100
6536,,100
6537,,100
6538,,100
6539,,100
6540,,100
6541,,100
6542,,100
6543,,100
6544,,100
6545,,100
6546,,100
6547,,100
6548,,100
6549,,100
6550,,100
6551,,100
6552,,100
6553,,100
6554,,100
6555,,100
6556,,100
6557,,100
6558,,100
6559,,100
6560,,100
6561,,100
6562,,100
6563,,100
6564,,100
6565,,100
6566,,100
6567,,100
6568,,100
6569,,100
6570,,100
6571,,100
6572,,100
6573,,100
6574,,100
6575,,100
6576,,100
6577,,100
6578,,100
6579,,100
6580,,100
6581,,100
6582,,100
6583,,100
6584,,100
6585,,100
6586,,100
6587,,100
6588,,100
6589,,100
6590,,100
6591,,100
6592,,100
6593,,100
6594,,100
6595,,100
6596,,100
6597,,100
6598,,100
6599,,100
6600,,100
6601,,100
6602,,100
6603,,100
6604,,100
6605,,100
6606,,100
6607,,100
6608,,100
6609,,100
6610,,100
6611,,100
6612,,100
6613,,100
6614,,100
6615,,100
6616,,100
6617,,100
6618,,100
6619,,100
6620,,100
6621,,100
6622,,100
6623,,100
6624,,100
6625,,100
6626,,100
6627,,100
6628,,100
6629,,100
6630,,100
6631,,100
6632,,100
6633,,100
6634,,100
6635,,100
6636,,100
6637,,100
6638,,100
6639,,100
6640,,100
6641,,100
6642,,100
6643,,100
6644,,100
6645,,100
6646,,100
6647,,100
6648,,100
6649,,100
6650,,100
6651,,100
6652,,100
6653,,100
6654,,100
6655,,100
6656,,100
6657,,100
6658,,100
6659,,100
6660,,100
6661,,100
6662,,100
6663,,100
6664,,100
6665,,100
6666,,100
6667,,100
6668,,100
6669,,100
6670,,100
6671,,100
6672,,100
6673,,100
6674,,100
6675,,100
6676,,100
6677,,100
6678,,100
6679,,100
6680,,100
6681,,100
6682,,100
6683,,100
6684,,100
6685,,100
6686,,100
6687,,100
6688,,100
6689,,100
6690,,100
6691,,100
6692,,100
6693,,100
6694,,100
6695,,100
6696,,100
6697,,100
6698,,100
6699,,100
6700,,100
6701,,100
6702,,100
6703,,100
6704,,100
6705,,100
6706,,100
6707,,100
6708,,100
6709,,100
6710,,100
6711,,100
6712,,100
6713,,100
6714,,100
6715,,100
6716,,100
6717,,100
6718,,100
6719,,100
6720,,100
6721,,100
6722,,100
6723,,100
6724,,100
6725,,100
6726,,100
6727,,100
6728,,100
6729,,100
6730,,100
6731,,100
6732,,100
6733,,100
6734,,100
6735,,100
6736,,100
6737,,100
6738,,100
6739,,100
6740,,100
6741,,100
6742,,100
6743,,100
6744,,100
6745,,100
6746,,100
6747,,100
6748,,100
6749,,100
6750,,100
6751,,100
6752,,100
6753,,100
6754,,100
6755,,100
6756,,100
6757,,100
6758,,100
6759,,100
6760,,100
6761,,100
6762,,100
6763,,100
6764,,100
6765,,100
6766,,100
6767,,100
6768,,100
6769,,100
6770,,100
6771,,100
6772,,100
6773,,100
6774,,100
6775,,100
6776,,100
6777,,100
6778,,100
6779,,100
6780,,100
6781,,100
6782,,100
6783,,100
6784,,100
6785,,100
6786,,100
6787,,100
6788,,100
6789,,100
6790,,100
6791,,100
6792,,100
6793,,100
6794,,100
6795,,100
6796,,100
6797,,100
6798,,100
6799,,100
6800,,100
6801,,100
6802,,100
6803,,100
6804,,100
6805,,100
6806,,100
6807,,100
6808,,100
6809,,100
6810,,100
6811,,100
6812,,100
6813,,100
6814,,100
6815,,100
6816,,100
6817,,100
6818,,100
6819,,100
6820,,100
6821,,100
6822,,100
6823,,100
6824,,100
6825,,100
6826,,100
6827,,100
6828,,100
6829,,100
6830,,100
6831,,100
6832,,100
6833,,100
6834,,100
6835,,100
6836,,100
6837,,100
6838,,100
6839,,100
6840,,100
6841,,100
6842,,100
6843,,100
6844,,100
6845,,100
6846,,100
6847,,100
6848,,100
6849,,100
6850,,100
6851,,100
6852,,100
6853,,100
6854,,100
6855,,100
6856,,100
6857,,100
6858,,100
6859,,100
6860,,100
6861,,100
6862,,100
6863,,100
6864,,100
6865,,100
6866,,100
6867,,100
6868,,100
6869,,100
6870,,100
6871,,100
6872,,100
6873,,100
6874,,100
6875,,100
6876,,100
6877,,100
6878,,100
6879,,100
6880,,100
6881,,100
6882,,100
6883,,100
6884,,100
6885,,100
6886,,100
6887,,100
6888,,100
6889,,100
6890,,100
6891,,100
6892,,100
6893,,100
6894,,100
6895,,100
6896,,100
6897,,100
6898,,100
6899,,100
6900,,100
6901,,100
6902,,100
6903,,100
6904,,100
6905,,100
6906,,100
6907,,100
6908,,100
6909,,100
6910,,100
6911,,100
6912,,100
6913,,100
6914,,100
6915,,100
6916,,100
6917,,100
6918,,100
6919,,100
6920,,100
6921,,100
6922,,100
6923,,100
6924,,100
6925,,100
6926,,100
6927,,100
6928,,100
6929,,100
6930,,100
6931,,100
6932,,100
6933,,100
6934,,100
6935,,100
6936,,100
6937,,100
6938,,100
6939,,100
6940,,100
6941,,100
6942,,100
6943,,100
6944,,100
6945,,100
6946,,100
6947,,100
6948,,100
6949,,100
6950,,100
6951,,100
6952,,100
6953,,100
6954,,100
6955,,100
6956,,100
6957,,100
6958,,100
6959,,100
6960,,100
6961,,100
6962,,100
6963,,100
6964,,100
6965,,100
6966,,100
6967,,100
6968,,100
6969,,100
6970,,100
6971,,100
6972,,100
6973,,100
6974,,100
6975,,100
6976,,100
6977,,100
6978,,100
6979,,100
6980,,100
6981,,100
6982,,100
6983,,100
6984,,100
6985,,100
6986,,100
6987,,100
6988,,100
6989,,100
6990,,100
6991,,100
6992,,100
6993,,100
6994,,100
6995,,100
6996,,100
6997,,100
6998,,100
6999,,100
7000,,100
7001,,100
7002,,100
7003,,100
7004,,100
7005,,100
7006,,100
7007,,100
7008,,100
7009,,100
7010,,100
7011,,100
7012,,100
7013,,100
7014,,100
7015,,100
7016,,100
7017,,100
7018,,100
7019,,100
7020,,100
7021,,100
7022,,100
7023,,100
7024,,100
7025,,100
7026,,100
7027,,100
7028,,100
7029,,100
7030,,100
7031,,100
7032,,100
7033,,100
7034,,100
7035,,100
7036,,100
7037,,100
7038,,100
7039,,100
7040,,100
7041,,100
7042,,100
7043,,100
7044,,100
7045,,100
7046,,100
7047,,100
7048,,100
7049,,100
7050,,100
7051,,100
7052,,100
7053,,100
7054,,100
7055,,100
7056,,100
7057,,100
7058,,100
7059,,100
7060,,100
7061,,100
7062,,100
7063,,100
7064,,100
7065,,100
7066,,100
7067,,100
7068,,100
7069,,100
7070,,100
7071,,100
7072,,100
7073,,100
7074,,100
7075,,100
7076,,100
7077,,100
7078,,100
7079,,100
7080,,100
7081,,100
7082,,100
7083,,100
7084,,100
7085,,100
7086,,100
7087,,100
7088,,100
7089,,100
7090,,100
7091,,100
7092,,100
7093,,100
7094,,100
7095,,100
7096,,100
7097,,100
7098,,100
7099,,100
7100,,100
7101,,100
7102,,100
7103,,100
7104,,100
7105,,100
7106,,100
7107,,100
7108,,100
7109,,100
7110,,100
7111,,100
7112,,100
7113,,100
7114,,100
7115,,100
7116,,100
7117,,100
7118,,100
7119,,100
7120,,100
7121,,100
7122,,100
7123,,100
7124,,100
7125,,100
7126,,100
7127,,100
7128,,100
7129,,100
7130,,100
7131,,100
7132,,100
7133,,100
7134,,100
7135,,100
7136,,100
7137,,100
7138,,100
7139,,100
7140,,100
7141,,100
7142,,100
7143,,100
7144,,100
7145,,100
7146,,100
7147,,100
7148,,100
7149,,100
7150,,100
7151,,100
7152,,100
7153,,100
7154,,100
7155,,100
7156,,100
7157,,100
7158,,100
7159,,100
7160,,100
7161,,100
7162,,100
7163,,100
7164,,100
7165,,100
7166,,100
7167,,100
7168,,100
7169,,100
7170,,100
7171,,100
7172,,100
7173,,100
7174,,100
7175,,100
7176,,100
7177,,100
7178,,100
7179,,100
7180,,100
7181,,100
7182,,100
7183,,100
7184,,100
7185,,100
7186,,100
7187,,100
7188,,100
7189,,100
7190,,100
7191,,100
7192,,100
7193,,100
7194,,100
7195,,100
7196,,100
7197,,100
7198,,100
7199,,100
7200,,100
7201,,100
7202,,100
7203,,100
7204,,100
7205,,100
7206,,100
7207,,100
7208,,100
7209,,100
7210,,100
7211,,100
7212,,100
7213,,100
7214,,100
7215,,100
7216,,100
7217,,100
7218,,100
7219,,100
7220,,100
7221,,100
7222,,100
7223,,100
7224,,100
7225,,100
7226,,100
7227,,100
7228,,100
7229,,100
7230,,100
7231,,100
7232,,100
7233,,100
7234,,100
7235,,100
7236,,100
7237,,100
7238,,100
7239,,100
7240,,100
7241,,100
7242,,100
7243,,100
7244,,100
7245,,100
7246,,100
7247,,100
7248,,100
7249,,100
7250,,100
7251,,100
7252,,100
7253,,100
7254,,100
7255,,100
7256,,100
7257,,100
7258,,100
7259,,100
7260,,100
7261,,100
7262,,100
7263,,100
7264,,100
7265,,100
7266,,100
7267,,100
7268,,100
7269,,100
7270,,100
7271,,100
7272,,100
7273,,100
7274,,100
7275,,100
7276,,100
7277,,100
7278,,100
7279,,100
7280,,100
7281,,100
7282,,100
7283,,100
7284,,100
7285,,100
7286,,100
7287,,100
7288,,100
7289,,100
7290,,100
7291,,100
7292,,100
7293,,100
7294,,100
7295,,100
7296,,100
7297,,100
7298,,100
7299,,100
7300,,100
7301,,100
7302,,100
7303,,100
7304,,100
7305,,100
7306,,100
7307,,100
7308,,100
7309,,100
7310,,100
7311,,100
7312,,100
7313,,100
7314,,100
7315,,100
7316,,100
7317,,100
7318,,100
7319,,100
7320,,100
7321,,100
7322,,100
7323,,100
7324,,100
7325,,100
7326,,100
7327,,100
7328,,100
7329,,100
7330,,100
7331,,100
7332,,100
7333,,100
7334,,100
7335,,100
7336,,100
7337,,100
7338,,100
7339,,100
7340,,100
7341,,100
7342,,100
7343,,100
7344,,100
7345,,100
7346,,100
7347,,100
7348,,100
7349,,100
7350,,100
7351,,100
7352,,100
7353,,100
7354,,100
7355,,100
7356,,100
7357,,100
7358,,100
7359,,100
7360,,100
7361,,100
7362,,100
7363,,100
7364,,100
7365,,100
7366,,100
7367,,100
7368,,100
7369,,100
7370,,100
7371,,100
7372,,100
7373,,100
7374,,100
7375,,100
7376,,100
7377,,100
7378,,100
7379,,100
7380,,100
7381,,100
7382,,100
7383,,100
7384,,100
7385,,100
7386,,100
7387,,100
7388,,100
7389,,100
7390,,100
7391,,100
7392,,100
7393,,100
7394,,100
7395,,100
7396,,100
7397,,100
7398,,100
7399,,100
7400,,100
7401,,100
7402,,100
7403,,100
7404,,100
7405,,100
7406,,100
7407,,100
7408,,100
7409,,100
7410,,100
7411,,100
7412,,100
7413,,100
7414,,100
7415,,100
7416,,100
7417,,100
7418,,100
7419,,100
7420,,100
7421,,100
7422,,100
7423,,100
7424,,100
7425,,100
7426,,100
7427,,100
7428,,100
7429,,100
7430,,100
7431,,100
7432,,100
7433,,100
7434,,100
7435,,100
7436,,100
7437,,100
7438,,100
7439,,100
7440,,100
7441,,100
7442,,100
7443,,100
7444,,100
7445,,100
7446,,100
7447,,100
7448,,100
7449,,100
7450,,100
7451,,100
7452,,100
7453,,100
7454,,100
7455,,100
7456,,100
7457,,100
7458,,100
7459,,100
7460,,100
7461,,100
7462,,100
7463,,100
7464,,100
7465,,100
7466,,100
7467,,100
7468,,100
7469,,100
7470,,100
7471,,100
7472,,100
7473,,100
7474,,100
7475,,100
7476,,100
7477,,100
7478,,100
7479,,100
7480,,100
7481,,100
7482,,100
7483,,100
7484,,100
7485,,100
7486,,100
7487,,100
7488,,100
7489,,100
7490,,100
7491,,100
7492,,100
7493,,100
7494,,100
7495,,100
7496,,100
7497,,100
7498,,100
7499,,100
7500,,100
7501,,100
7502,,100
7503,,100
7504,,100
7505,,100
7506,,100
7507,,100
7508,,100


==> figures/sysout_Nosat_0.5d.csv <==
a,b,c,d,e,f,g,h,i,j,k
1,0.5,20,y,0,ON,0,OFF,0,signal,0
2,1,20,y,0,ON,0,OFF,0,signal,0
3,1.5,20,y,0,ON,0,OFF,0,signal,0
4,2,20,y,0,ON,0,OFF,0,signal,0
5,2.5,20,y,0,ON,0,OFF,0,signal,0
6,3,20,y,0,ON,0,OFF,0,signal,0
7,3.5,20,y,0,ON,0,OFF,0,signal,0
8,4,20,y,0,ON,0,OFF,0,signal,0
9,4.5,20,y,0.1,ON,0,OFF,0,signal,0
10,5,20,y,0,ON,0,OFF,0,signal,1
11,5.5,20,y,0,ON,1,OFF,0,signal,1
12,6,24.784726,y,0,ON,0,OFF,0,signal,1
13,6.5,29.393347,y,0,ON,0,OFF,0,signal,1
14,7,33.832345,y,0,ON,0,OFF,0,signal,1
15,7.5,38.107963,y,0,ON,0,OFF,0,signal,1
16,8,42.226215,y,0,ON,0,OFF,0,signal,1
17,8.5,46.192892,y,0,ON,0,OFF,0,signal,1
18,9,50.013573,y,0,ON,0,OFF,0,signal,1
19,9.5,53.693631,y,0,ON,0,OFF,0,signal,1
20,10,57.238243,y,0,ON,0,OFF,0,signal,1
21,10.5,60.652394,y,0,ON,0,OFF,0,signal,1
22,11,63.940884,y,0,ON,0,OFF,0,signal,1
23,11.5,67.10834,y,0,ON,0,OFF,0,signal,1
24,12,70.159216,y,0,ON,0,OFF,0,signal,1
25,12.5,73.097803,y,0,ON,0,OFF,0,signal,1
26,13,75.928233,y,0,ON,0,OFF,0,signal,1
27,13.5,78.654487,y,0,ON,0,OFF,0,signal,1
28,14,81.2804,y,0,ON,0,OFF,0,signal,1
29,14.5,83.809665,y,0,ON,0,OFF,0,signal,1
30,15,86.245839,y,0,ON,0,OFF,0,signal,1
31,15.5,88.592348,y,0,ON,0,OFF,0,signal,1
32,16,90.852493,y,0,ON,0,OFF,0,signal,1
33,16.5,93.029451,y,0,ON,0,OFF,0,signal,1
34,17,95.126285,y,0,ON,0,OFF,0,signal,1
35,17.5,97.145944,y,0,ON,0,OFF,0,signal,1
36,18,99.091269,y,0,ON,0,OFF,0,signal,1
37,18.5,100.964994,y,0,ON,0,OFF,0,signal,1


==> figures/sysout_sat_0.5d.csv <==
a,b,c,d,e,f,g,h,i,j,k
1,0.5,20,y,0,ON,0,OFF,0,signal,0
2,1,20,y,0,ON,0,OFF,0,signal,0
3,1.5,20,y,0,ON,0,OFF,0,signal,0
4,2,20,y,0,ON,0,OFF,0,signal,0
5,2.5,20,y,0,ON,0,OFF,0,signal,0
6,3,20,y,0,ON,0,OFF,0,signal,0
7,3.5,20,y,0,ON,0,OFF,0,signal,0
8,4,20,y,0,ON,0,OFF,0,signal,0
9,4.5,20,y,0.1,ON,0,OFF,0,signal,0
10,5,20,y,0,ON,0,OFF,0,signal,1
11,5.5,20,y,0,ON,1,OFF,0,signal,1
12,6,24.784726,y,0,ON,0,OFF,0,signal,1
13,6.5,29.393347,y,0,ON,0,OFF,0,signal,1
14,7,33.832345,y,0,ON,0,OFF,0,signal,1
15,7.5,38.107963,y,0,ON,0,OFF,0,signal,1
16,8,42.226215,y,0,ON,0,OFF,0,signal,1
17,8.5,46.192892,y,0,ON,0,OFF,0,signal,1
18,9,50.013573,y,0,ON,0,OFF,0,signal,1
19,9.5,53.693631,y,0,ON,0,OFF,0,signal,1
20,10,57.238243,y,0,ON,0,OFF,0,signal,1
21,10.5,60.652394,y,0,ON,0,OFF,0,signal,1
22,11,63.940884,y,0,ON,0,OFF,0,signal,1
23,11.5,67.10834,y,0,ON,0,OFF,0,signal,1
24,12,70.159216,y,0,ON,0,OFF,0,signal,1
25,12.5,73.097803,y,0,ON,0,OFF,0,signal,1
26,13,75.928233,y,0,ON,0,OFF,0,signal,1
27,13.5,78.654487,y,0,ON,0,OFF,0,signal,1
28,14,81.2804,y,0,ON,0,OFF,0,signal,1
29,14.5,83.809665,y,0,ON,0,OFF,0,signal,1
30,15,86.245839,y,0,ON,0,OFF,0,signal,1
31,15.5,88.592348,y,0,ON,0,OFF,0,signal,1
32,16,90.852493,y,0,ON,0,OFF,0,signal,1
33,16.5,93.029451,y,0,ON,0,OFF,0,signal,1
34,17,95.126285,y,0,ON,0,OFF,0,signal,1
35,17.5,97.145944,y,0,ON,0,OFF,0,signal,1
36,18,99.091269,y,0,ON,0,OFF,0,signal,1
37,18.5,100,y,0,ON,0,OFF,0,signal,1
38,19,100,y,0,ON,0,OFF,0,signal,1
39,19.5,100,y,0,ON,0,OFF,0,signal,1
40,20,100,y,0,ON,0,OFF,0,signal,1
41,20.5,100,y,0,ON,0,OFF,0,signal,1
42,21,100,y,0,ON,0,OFF,0,signal,1
43,21.5,100,y,0,ON,0,OFF,0,signal,1
44,22,100,y,0,ON,0,OFF,0,signal,1
45,22.5,100,y,0,ON,0,OFF,0,signal,1
46,23,100,y,0,ON,0,OFF,0,signal,1
47,23.5,100,y,0,ON,0,OFF,0,signal,1
48,24,100,y,0,ON,0,OFF,0,signal,1
49,24.5,100,y,0,ON,0,OFF,0,signal,1
50,25,100,y,0,ON,0,OFF,0,signal,1
51,25.5,100,y,0,ON,0,OFF,0,signal,1
52,26,100,y,0,ON,0,OFF,0,signal,1
53,26.5,100,y,0,ON,0,OFF,0,signal,1
54,27,100,y,0,ON,0,OFF,0,signal,1
55,27.5,100,y,0,ON,0,OFF,0,signal,1
56,28,100,y,0,ON,0,OFF,0,signal,1
57,28.5,100,y,0,ON,0,OFF,0,signal,1
58,29,100,y,0,ON,0,OFF,0,signal,1
59,29.5,100,y,0,ON,0,OFF,0,signal,1
60,30,100,y,0,ON,0,OFF,0,signal,1
61,30.5,100,y,0,ON,0,OFF,0,signal,1
62,31,100,y,0,ON,0,OFF,0,signal,1
63,31.5,100,y,0,ON,0,OFF,0,signal,1
64,32,100,y,0,ON,0,OFF,0,signal,1
65,32.5,100,y,0,ON,0,OFF,0,signal,1
66,33,100,y,0,ON,0,OFF,0,signal,1
67,33.5,100,y,0,ON,0,OFF,0,signal,1
68,34,100,y,0,ON,0,OFF,0,signal,1
69,34.5,100,y,0,ON,0,OFF,0,signal,1
70,35,100,y,0,ON,0,OFF,0,signal,1
71,35.5,100,y,0,ON,0,OFF,0,signal,1
72,36,100,y,0,ON,0,OFF,0,signal,1
73,36.5,100,y,0,ON,0,OFF,0,signal,1
74,37,100,y,0,ON,0,OFF,0,signal,1
75,37.5,100,y,0,ON,0,OFF,0,signal,1
76,38,100,y,0,ON,0,OFF,0,signal,1
77,38.5,100,y,0,ON,0,OFF,0,signal,1
78,39,100,y,0,ON,0,OFF,0,signal,1
79,39.5,100,y,0,ON,0,OFF,0,signal,1
80,40,100,y,0,ON,0,OFF,0,signal,1
81,40.5,100,y,0,ON,0,OFF,0,signal,1
82,41,100,y,0,ON,0,OFF,0,signal,1
83,41.5,100,y,0,ON,0,OFF,0,signal,1
84,42,100,y,0,ON,0,OFF,0,signal,1
85,42.5,100,y,0,ON,0,OFF,0,signal,1
86,43,100,y,0,ON,0,OFF,0,signal,1
87,43.5,100,y,0,ON,0,OFF,0,signal,1
88,44,100,y,0,ON,0,OFF,0,signal,1
89,44.5,100,y,0,ON,0,OFF,0,signal,1
90,45,100,y,0,ON,0,OFF,0,signal,1
91,45.5,100,y,0,ON,0,OFF,0,signal,1
92,46,100,y,0,ON,0,OFF,0,signal,1
93,46.5,100,y,0,ON,0,OFF,0,signal,1
94,47,100,y,0,ON,0,OFF,0,signal,1
95,47.5,100,y,0,ON,0,OFF,0,signal,1
96,48,100,y,0,ON,0,OFF,0,signal,1
97,48.5,100,y,0,ON,0,OFF,0,signal,1
98,49,100,y,0,ON,0,OFF,0,signal,1
99,49.5,100,y,0,ON,0,OFF,0,signal,1
100,50,100,y,0,ON,0,OFF,0,signal,1
101,50.5,100,y,0,ON,0,OFF,0,signal,1
102,51,100,y,0,ON,0,OFF,0,signal,1
103,51.5,100,y,0,ON,0,OFF,0,signal,1
104,52,100,y,0,ON,0,OFF,0,signal,1
105,52.5,100,y,0,ON,0,OFF,0,signal,1
106,53,100,y,0,ON,0,OFF,0,signal,1
107,53.5,100,y,0,ON,0,OFF,0,signal,1
108,54,100,y,0,ON,0,OFF,0,signal,1
109,54.5,100,y,0,ON,0,OFF,0,signal,1
110,55,100,y,0,ON,0,OFF,0,signal,1
111,55.5,100,y,0,ON,0,OFF,0,signal,1
112,56,100,y,0,ON,0,OFF,0,signal,1
113,56.5,100,y,0,ON,0,OFF,0,signal,1
114,57,100,y,0,ON,0,OFF,0,signal,1
115,57.5,100,y,0,ON,0,OFF,0,signal,1
116,58,100,y,0,ON,0,OFF,0,signal,1
117,58.5,100,y,0,ON,0,OFF,0,signal,1
118,59,100,y,0,ON,0,OFF,0,signal,1
119,59.5,100,y,0,ON,0,OFF,0,signal,1
120,60,100,y,0,ON,0,OFF,0,signal,1
121,60.5,100,y,0,ON,0,OFF,0,signal,1
122,61,100,y,0,ON,0,OFF,0,signal,1
123,61.5,100,y,0,ON,0,OFF,0,signal,1
124,62,100,y,0,ON,0,OFF,0,signal,1
125,62.5,100,y,0,ON,0,OFF,0,signal,1
126,63,100,y,0,ON,0,OFF,0,signal,1
127,63.5,100,y,0,ON,0,OFF,0,signal,1
128,64,100,y,0,ON,0,OFF,0,signal,1
129,64.5,100,y,0,ON,0,OFF,0,signal,1
130,65,100,y,0,ON,0,OFF,0,signal,1
131,65.5,100,y,0,ON,0,OFF,0,signal,1
132,66,100,y,0,ON,0,OFF,0,signal,1
133,66.5,100,y,0,ON,0,OFF,0,signal,1
134,67,100,y,0,ON,0,OFF,0,signal,1
135,67.5,100,y,0,ON,0,OFF,0,signal,1
136,68,100,y,0,ON,0,OFF,0,signal,1
137,68.5,100,y,0,ON,0,OFF,0,signal,1
138,69,100,y,0,ON,0,OFF,0,signal,1
139,69.5,100,y,0,ON,0,OFF,0,signal,1
140,70,100,y,0,ON,0,OFF,0,signal,1
141,70.5,100,y,0,ON,0,OFF,0,signal,1
142,71,100,y,0,ON,0,OFF,0,signal,1
143,71.5,100,y,0,ON,0,OFF,0,signal,1
144,72,100,y,0,ON,0,OFF,0,signal,1
145,72.5,100,y,0,ON,0,OFF,0,signal,1
146,73,100,y,0,ON,0,OFF,0,signal,1
147,73.5,100,y,0,ON,0,OFF,0,signal,1
148,74,100,y,0,ON,0,OFF,0,signal,1
149,74.5,100,y,0,ON,0,OFF,0,signal,1
150,75,100,y,0,ON,0,OFF,0,signal,1
151,75.5,100,y,0,ON,0,OFF,0,signal,1
152,76,100,y,0,ON,0,OFF,0,signal,1
153,76.5,100,y,0,ON,0,OFF,0,signal,1
154,77,100,y,0,ON,0,OFF,0,signal,1
155,77.5,100,y,0,ON,0,OFF,0,signal,1
156,78,100,y,0,ON,0,OFF,0,signal,1
157,78.5,100,y,0,ON,0,OFF,0,signal,1
158,79,100,y,0,ON,0,OFF,0,signal,1
159,79.5,100,y,0,ON,0,OFF,0,signal,1
160,80,100,y,0,ON,0,OFF,0,signal,1
161,80.5,100,y,0,ON,0,OFF,0,signal,1
162,81,100,y,0,ON,0,OFF,0,signal,1
163,81.5,100,y,0,ON,0,OFF,0,signal,1
164,82,100,y,0,ON,0,OFF,0,signal,1
165,82.5,100,y,0,ON,0,OFF,0,signal,1
166,83,100,y,0,ON,0,OFF,0,signal,1
167,83.5,100,y,0,ON,0,OFF,0,signal,1
168,84,100,y,0,ON,0,OFF,0,signal,1
169,84.5,100,y,0,ON,0,OFF,0,signal,1
170,85,100,y,0,ON,0,OFF,0,signal,1
171,85.5,100,y,0,ON,0,OFF,0,signal,1
172,86,100,y,0,ON,0,OFF,0,signal,1
173,86.5,100,y,0,ON,0,OFF,0,signal,1
174,87,100,y,0,ON,0,OFF,0,signal,1
175,87.5,100,y,0,ON,0,OFF,0,signal,1
176,88,100,y,0,ON,0,OFF,0,signal,1
177,88.5,100,y,0,ON,0,OFF,0,signal,1
178,89,100,y,0,ON,0,OFF,0,signal,1
179,89.5,100,y,0,ON,0,OFF,0,signal,1
180,90,100,y,0,ON,0,OFF,0,signal,1
181,90.5,100,y,0,ON,0,OFF,0,signal,1
182,91,100,y,0,ON,0,OFF,0,signal,1
183,91.5,100,y,0,ON,0,OFF,0,signal,1
184,92,100,y,0,ON,0,OFF,0,signal,1
185,92.5,100,y,0,ON,0,OFF,0,signal,1
186,93,100,y,0,ON,0,OFF,0,signal,1
187,93.5,100,y,0,ON,0,OFF,0,signal,1
188,94,100,y,0,ON,0,OFF,0,signal,1
189,94.5,100,y,0,ON,0,OFF,0,signal,1
190,95,100,y,0,ON,0,OFF,0,signal,1
191,95.5,100,y,0,ON,0,OFF,0,signal,1
192,96,100,y,0,ON,0,OFF,0,signal,1
193,96.5,100,y,0,ON,0,OFF,0,signal,1
194,97,100,y,0,ON,0,OFF,0,signal,1
195,97.5,100,y,0,ON,0,OFF,0,signal,1
196,98,100,y,0,ON,0,OFF,0,signal,1
197,98.5,100,y,0,ON,0,OFF,0,signal,1
198,99,100,y,0,ON,0,OFF,0,signal,1
199,99.5,100,y,0,ON,0,OFF,0,signal,1
200,100,100,y,0,ON,0,OFF,0,signal,1
201,100.5,100,y,0,ON,0,OFF,0,signal,1
202,101,100,y,0,ON,0,OFF,0,signal,1
203,101.5,100,y,0,ON,0,OFF,0,signal,1
204,102,100,y,0,ON,0,OFF,0,signal,1
205,102.5,100,y,0,ON,0,OFF,0,signal,1
206,103,100,y,0,ON,0,OFF,0,signal,1
207,103.5,100,y,0,ON,0,OFF,0,signal,1
208,104,100,y,0,ON,0,OFF,0,signal,1
209,104.5,100,y,0,ON,0,OFF,0,signal,1
210,105,100,y,0,ON,0,OFF,0,signal,1
211,105.5,100,y,0,ON,0,OFF,0,signal,1
212,106,100,y,0,ON,0,OFF,0,signal,1
213,106.5,100,y,0,ON,0,OFF,0,signal,1
214,107,100,y,0,ON,0,OFF,0,signal,1
215,107.5,100,y,0,ON,0,OFF,0,signal,1
216,108,100,y,0,ON,0,OFF,0,signal,1
217,108.5,100,y,0,ON,0,OFF,0,signal,1
218,109,100,y,0,ON,0,OFF,0,signal,1
219,109.5,100,y,0,ON,0,OFF,0,signal,1
220,110,100,y,0,ON,0,OFF,0,signal,1
221,110.5,100,y,0,ON,0,OFF,0,signal,1
222,111,100,y,0,ON,0,OFF,0,signal,1
223,111.5,100,y,0,ON,0,OFF,0,signal,1
224,112,100,y,0,ON,0,OFF,0,signal,1
225,112.5,100,y,0,ON,0,OFF,0,signal,1
226,113,100,y,0,ON,0,OFF,0,signal,1
227,113.5,100,y,0,ON,0,OFF,0,signal,1
228,114,100,y,0,ON,0,OFF,0,signal,1
229,114.5,100,y,0,ON,0,OFF,0,signal,1
230,115,100,y,0,ON,0,OFF,0,signal,1
231,115.5,100,y,0,ON,0,OFF,0,signal,1
232,116,100,y,0,ON,0,OFF,0,signal,1
233,116.5,100,y,0,ON,0,OFF,0,signal,1
234,117,100,y,0,ON,0,OFF,0,signal,1
235,117.5,100,y,0,ON,0,OFF,0,signal,1
236,118,100,y,0,ON,0,OFF,0,signal,1
237,118.5,100,y,0,ON,0,OFF,0,signal,1
238,119,100,y,0,ON,0,OFF,0,signal,1
239,119.5,100,y,0,ON,0,OFF,0,signal,1
240,120,100,y,0,ON,0,OFF,0,signal,1
241,120.5,100,y,0,ON,0,OFF,0,signal,1
242,121,100,y,0,ON,0,OFF,0,signal,1
243,121.5,100,y,0,ON,0,OFF,0,signal,1
244,122,100,y,0,ON,0,OFF,0,signal,1
245,122.5,100,y,0,ON,0,OFF,0,signal,1
246,123,100,y,0,ON,0,OFF,0,signal,1
247,123.5,100,y,0,ON,0,OFF,0,signal,1
248,124,100,y,0,ON,0,OFF,0,signal,1
249,124.5,100,y,0,ON,0,OFF,0,signal,1
250,125,100,y,0,ON,0,OFF,0,signal,1
251,125.5,100,y,0,ON,0,OFF,0,signal,1
252,126,100,y,0,ON,0,OFF,0,signal,1
253,126.5,100,y,0,ON,0,OFF,0,signal,1
254,127,100,y,0,ON,0,OFF,0,signal,1
255,127.5,100,y,0,ON,0,OFF,0,signal,1
256,128,100,y,0,ON,0,OFF,0,signal,1
257,128.5,100,y,0,ON,0,OFF,0,signal,1
258,129,100,y,0,ON,0,OFF,0,signal,1
259,129.5,100,y,0,ON,0,OFF,0,signal,1
260,130,100,y,0,ON,0,OFF,0,signal,1
261,130.5,100,y,0,ON,0,OFF,0,signal,1
262,131,100,y,0,ON,0,OFF,0,signal,1
263,131.5,100,y,0,ON,0,OFF,0,signal,1
264,132,100,y,0,ON,0,OFF,0,signal,1
265,132.5,100,y,0,ON,0,OFF,0,signal,1
266,133,100,y,0,ON,0,OFF,0,signal,1
267,133.5,100,y,0,ON,0,OFF,0,signal,1
268,134,100,y,0,ON,0,OFF,0,signal,1
269,134.5,100,y,0,ON,0,OFF,0,signal,1
270,135,100,y,0,ON,0,OFF,0,signal,1
271,135.5,100,y,0,ON,0,OFF,0,signal,1
272,136,100,y,0,ON,0,OFF,0,signal,1
273,136.5,100,y,0,ON,0,OFF,0,signal,1
274,137,100,y,0,ON,0,OFF,0,signal,1
275,137.5,100,y,0,ON,0,OFF,0,signal,1
276,138,100,y,0,ON,0,OFF,0,signal,1
277,138.5,100,y,0,ON,0,OFF,0,signal,1
278,139,100,y,0,ON,0,OFF,0,signal,1
279,139.5,100,y,0,ON,0,OFF,0,signal,1
280,140,100,y,0,ON,0,OFF,0,signal,1
281,140.5,100,y,0,ON,0,OFF,0,signal,1
282,141,100,y,0,ON,0,OFF,0,signal,1
283,141.5,100,y,0,ON,0,OFF,0,signal,1
284,142,100,y,0,ON,0,OFF,0,signal,1
285,142.5,100,y,0,ON,0,OFF,0,signal,1
286,143,100,y,0,ON,0,OFF,0,signal,1
287,143.5,100,y,0,ON,0,OFF,0,signal,1
288,144,100,y,0,ON,0,OFF,0,signal,1
289,144.5,100,y,0,ON,0,OFF,0,signal,1
290,145,100,y,0,ON,0,OFF,0,signal,1
291,145.5,100,y,0,ON,0,OFF,0,signal,1
292,146,100,y,0,ON,0,OFF,0,signal,1
293,146.5,100,y,0,ON,0,OFF,0,signal,1
294,147,100,y,0,ON,0,OFF,0,signal,1
295,147.5,100,y,0,ON,0,OFF,0,signal,1
296,148,100,y,0,ON,0,OFF,0,signal,1
297,148.5,100,y,0,ON,0,OFF,0,signal,1
298,149,100,y,0,ON,0,OFF,0,signal,1
299,149.5,100,y,0,ON,0,OFF,0,signal,1
300,150,100,y,0,ON,0,OFF,0,signal,1
301,150.5,100,y,0,ON,0,OFF,0,signal,1
302,151,100,y,0,ON,0,OFF,0,signal,1
303,151.5,100,y,0,ON,0,OFF,0,signal,1
304,152,100,y,0,ON,0,OFF,0,signal,1
305,152.5,100,y,0,ON,0,OFF,0,signal,1
306,153,100,y,0,ON,0,OFF,0,signal,1
307,153.5,100,y,0,ON,0,OFF,0,signal,1
308,154,100,y,0,ON,0,OFF,0,signal,1
309,154.5,100,y,0,ON,0,OFF,0,signal,1
310,155,100,y,0,ON,0,OFF,0,signal,1
311,155.5,100,y,0,ON,0,OFF,0,signal,1
312,156,100,y,0,ON,0,OFF,0,signal,1
313,156.5,100,y,0,ON,0,OFF,0,signal,1
314,157,100,y,0,ON,0,OFF,0,signal,1
315,157.5,100,y,0,ON,0,OFF,0,signal,1
316,158,100,y,0,ON,0,OFF,0,signal,1
317,158.5,100,y,0,ON,0,OFF,0,signal,1
318,159,100,y,0,ON,0,OFF,0,signal,1
319,159.5,100,y,0,ON,0,OFF,0,signal,1
320,160,100,y,0,ON,0,OFF,0,signal,1
321,160.5,100,y,0,ON,0,OFF,0,signal,1
322,161,100,y,0,ON,0,OFF,0,signal,1
323,161.5,100,y,0,ON,0,OFF,0,signal,1
324,162,100,y,0,ON,0,OFF,0,signal,1
325,162.5,100,y,0,ON,0,OFF,0,signal,1
326,163,100,y,0,ON,0,OFF,0,signal,1
327,163.5,100,y,0,ON,0,OFF,0,signal,1
328,164,100,y,0,ON,0,OFF,0,signal,1
329,164.5,100,y,0,ON,0,OFF,0,signal,1
330,165,100,y,0,ON,0,OFF,0,signal,1
331,165.5,100,y,0,ON,0,OFF,0,signal,1
332,166,100,y,0,ON,0,OFF,0,signal,1
333,166.5,100,y,0,ON,0,OFF,0,signal,1
334,167,100,y,0,ON,0,OFF,0,signal,1
335,167.5,100,y,0,ON,0,OFF,0,signal,1
336,168,100,y,0,ON,0,OFF,0,signal,1
337,168.5,100,y,0,ON,0,OFF,0,signal,1
338,169,100,y,0,ON,0,OFF,0,signal,1
339,169.5,100,y,0,ON,0,OFF,0,signal,1
340,170,100,y,0,ON,0,OFF,0,signal,1
341,170.5,100,y,0,ON,0,OFF,0,signal,1
342,171,100,y,0,ON,0,OFF,0,signal,1
343,171.5,100,y,0,ON,0,OFF,0,signal,1
344,172,100,y,0,ON,0,OFF,0,signal,1
345,172.5,100,y,0,ON,0,OFF,0,signal,1
346,173,100,y,0,ON,0,OFF,0,signal,1
347,173.5,100,y,0,ON,0,OFF,0,signal,1
348,174,100,y,0,ON,0,OFF,0,signal,1
349,174.5,100,y,0,ON,0,OFF,0,signal,1
350,175,100,y,0,ON,0,OFF,0,signal,1
351,175.5,100,y,0,ON,0,OFF,0,signal,1
352,176,100,y,0,ON,0,OFF,0,signal,1
353,176.5,100,y,0,ON,0,OFF,0,signal,1
354,177,100,y,0,ON,0,OFF,0,signal,1
355,177.5,100,y,0,ON,0,OFF,0,signal,1
356,178,100,y,0,ON,0,OFF,0,signal,1
357,178.5,100,y,0,ON,0,OFF,0,signal,1
358,179,100,y,0,ON,0,OFF,0,signal,1
359,179.5,100,y,0,ON,0,OFF,0,signal,1
360,180,100,y,0,ON,0,OFF,0,signal,1
361,180.5,100,y,0,ON,0,OFF,0,signal,1
362,181,100,y,0,ON,0,OFF,0,signal,1
363,181.5,100,y,0,ON,0,OFF,0,signal,1
364,182,100,y,0,ON,0,OFF,0,signal,1
365,182.5,100,y,0,ON,0,OFF,0,signal,1
366,183,100,y,0,ON,0,OFF,0,signal,1
367,183.5,100,y,0,ON,0,OFF,0,signal,1
368,184,100,y,0,ON,0,OFF,0,signal,1
369,184.5,100,y,0,ON,0,OFF,0,signal,1
370,185,100,y,0,ON,0,OFF,0,signal,1
371,185.5,100,y,0,ON,0,OFF,0,signal,1
372,186,100,y,0,ON,0,OFF,0,signal,1
373,186.5,100,y,0,ON,0,OFF,0,signal,1
374,187,100,y,0,ON,0,OFF,0,signal,1
375,187.5,100,y,0,ON,0,OFF,0,signal,1
376,188,100,y,0,ON,0,OFF,0,signal,1
377,188.5,100,y,0,ON,0,OFF,0,signal,1
378,189,100,y,0,ON,0,OFF,0,signal,1
379,189.5,100,y,0,ON,0,OFF,0,signal,1
380,190,100,y,0,ON,0,OFF,0,signal,1
381,190.5,100,y,0,ON,0,OFF,0,signal,1
382,191,100,y,0,ON,0,OFF,0,signal,1
383,191.5,100,y,0,ON,0,OFF,0,signal,1
384,192,100,y,0,ON,0,OFF,0,signal,1
385,192.5,100,y,0,ON,0,OFF,0,signal,1
386,193,100,y,0,ON,0,OFF,0,signal,1
387,193.5,100,y,0,ON,0,OFF,0,signal,1
388,194,100,y,0,ON,0,OFF,0,signal,1
389,194.5,100,y,0,ON,0,OFF,0,signal,1
390,195,100,y,0,ON,0,OFF,0,signal,1
391,195.5,100,y,0,ON,0,OFF,0,signal,1
392,196,100,y,0,ON,0,OFF,0,signal,1
393,196.5,100,y,0,ON,0,OFF,0,signal,1
394,197,100,y,0,ON,0,OFF,0,signal,1
395,197.5,100,y,0,ON,0,OFF,0,signal,1
396,198,100,y,0,ON,0,OFF,0,signal,1
397,198.5,100,y,0,ON,0,OFF,0,signal,1
398,199,100,y,0,ON,0,OFF,0,signal,1
399,199.5,100,y,0,ON,0,OFF,0,signal,1
400,200,100,y,0,ON,0,OFF,0,signal,1
401,200.5,100,y,0,ON,0,OFF,0,signal,1
402,201,100,y,0,ON,0,OFF,0,signal,1
403,201.5,100,y,0,ON,0,OFF,0,signal,1
404,202,100,y,0,ON,0,OFF,0,signal,1
405,202.5,100,y,0,ON,0,OFF,0,signal,1
406,203,100,y,0,ON,0,OFF,0,signal,1
407,203.5,100,y,0,ON,0,OFF,0,signal,1
408,204,100,y,0,ON,0,OFF,0,signal,1
409,204.5,100,y,0,ON,0,OFF,0,signal,1
410,205,100,y,0,ON,0,OFF,0,signal,1
411,205.5,100,y,0,ON,0,OFF,0,signal,1
412,206,100,y,0,ON,0,OFF,0,signal,1
413,206.5,100,y,0,ON,0,OFF,0,signal,1
414,207,100,y,0,ON,0,OFF,0,signal,1
415,207.5,100,y,0,ON,0,OFF,0,signal,1
416,208,100,y,0,ON,0,OFF,0,signal,1
417,208.5,100,y,0,ON,0,OFF,0,signal,1
418,209,100,y,0,ON,0,OFF,0,signal,1
419,209.5,100,y,0,ON,0,OFF,0,signal,1
420,210,100,y,0,ON,0,OFF,0,signal,1
421,210.5,100,y,0,ON,0,OFF,0,signal,1
422,211,100,y,0,ON,0,OFF,0,signal,1
423,211.5,100,y,0,ON,0,OFF,0,signal,1
424,212,100,y,0,ON,0,OFF,0,signal,1
425,212.5,100,y,0,ON,0,OFF,0,signal,1
426,213,100,y,0,ON,0,OFF,0,signal,1
427,213.5,100,y,0,ON,0,OFF,0,signal,1
428,214,100,y,0,ON,0,OFF,0,signal,1
429,214.5,100,y,0,ON,0,OFF,0,signal,1
430,215,100,y,0,ON,0,OFF,0,signal,1
431,215.5,100,y,0,ON,0,OFF,0,signal,1
432,216,100,y,0,ON,0,OFF,0,signal,1
433,216.5,100,y,0,ON,0,OFF,0,signal,1
434,217,100,y,0,ON,0,OFF,0,signal,1
435,217.5,100,y,0,ON,0,OFF,0,signal,1
436,218,100,y,0,ON,0,OFF,0,signal,1
437,218.5,100,y,0,ON,0,OFF,0,signal,1
438,219,100,y,0,ON,0,OFF,0,signal,1
439,219.5,100,y,0,ON,0,OFF,0,signal,1
440,220,100,y,0,ON,0,OFF,0,signal,1
441,220.5,100,y,0,ON,0,OFF,0,signal,1
442,221,100,y,0,ON,0,OFF,0,signal,1
443,221.5,100,y,0,ON,0,OFF,0,signal,1
444,222,100,y,0,ON,0,OFF,0,signal,1
445,222.5,100,y,0,ON,0,OFF,0,signal,1
446,223,100,y,0,ON,0,OFF,0,signal,1
447,223.5,100,y,0,ON,0,OFF,0,signal,1
448,224,100,y,0,ON,0,OFF,0,signal,1
449,224.5,100,y,0,ON,0,OFF,0,signal,1
450,225,100,y,0,ON,0,OFF,0,signal,1
451,225.5,100,y,0,ON,0,OFF,0,signal,1
452,226,100,y,0,ON,0,OFF,0,signal,1
453,226.5,100,y,0,ON,0,OFF,0,signal,1
454,227,100,y,0,ON,0,OFF,0,signal,1
455,227.5,100,y,0,ON,0,OFF,0,signal,1
456,228,100,y,0,ON,0,OFF,0,signal,1
457,228.5,100,y,0,ON,0,OFF,0,signal,1
458,229,100,y,0,ON,0,OFF,0,signal,1
459,229.5,100,y,0,ON,0,OFF,0,signal,1
460,230,100,y,0,ON,0,OFF,0,signal,1
461,230.5,100,y,0,ON,0,OFF,0,signal,1
462,231,100,y,0,ON,0,OFF,0,signal,1
463,231.5,100,y,0,ON,0,OFF,0,signal,1
464,232,100,y,0,ON,0,OFF,0,signal,1
465,232.5,100,y,0,ON,0,OFF,0,signal,1
466,233,100,y,0,ON,0,OFF,0,signal,1
467,233.5,100,y,0,ON,0,OFF,0,signal,1
468,234,100,y,0,ON,0,OFF,0,signal,1
469,234.5,100,y,0,ON,0,OFF,0,signal,1
470,235,100,y,0,ON,0,OFF,0,signal,1
471,235.5,100,y,0,ON,0,OFF,0,signal,1
472,236,100,y,0,ON,0,OFF,0,signal,1
473,236.5,100,y,0,ON,0,OFF,0,signal,1
474,237,100,y,0,ON,0,OFF,0,signal,1
475,237.5,100,y,0,ON,0,OFF,0,signal,1
476,238,100,y,0,ON,0,OFF,0,signal,1
477,238.5,100,y,0,ON,0,OFF,0,signal,1
478,239,100,y,0,ON,0,OFF,0,signal,1
479,239.5,100,y,0,ON,0,OFF,0,signal,1
480,240,100,y,0,ON,0,OFF,0,signal,1
481,240.5,100,y,0,ON,0,OFF,0,signal,1
482,241,100,y,0,ON,0,OFF,0,signal,1
483,241.5,100,y,0,ON,0,OFF,0,signal,1
484,242,100,y,0,ON,0,OFF,0,signal,1
485,242.5,100,y,0,ON,0,OFF,0,signal,1
486,243,100,y,0,ON,0,OFF,0,signal,1
487,243.5,100,y,0,ON,0,OFF,0,signal,1
488,244,100,y,0,ON,0,OFF,0,signal,1
489,244.5,100,y,0,ON,0,OFF,0,signal,1
490,245,100,y,0,ON,0,OFF,0,signal,1
491,245.5,100,y,0,ON,0,OFF,0,signal,1
492,246,100,y,0,ON,0,OFF,0,signal,1
493,246.5,100,y,0,ON,0,OFF,0,signal,1
494,247,100,y,0,ON,0,OFF,0,signal,1
495,247.5,100,y,0,ON,0,OFF,0,signal,1
496,248,100,y,0,ON,0,OFF,0,signal,1
497,248.5,100,y,0,ON,0,OFF,0,signal,1
498,249,100,y,0,ON,0,OFF,0,signal,1
499,249.5,100,y,0,ON,0,OFF,0,signal,1
500,250,100,y,0,ON,0,OFF,0,signal,1
501,250.5,100,y,0,ON,0,OFF,0,signal,1
502,251,100,y,0,ON,0,OFF,0,signal,1
503,251.5,100,y,0,ON,0,OFF,0,signal,1
504,252,100,y,0,ON,0,OFF,0,signal,1
505,252.5,100,y,0,ON,0,OFF,0,signal,1
506,253,100,y,0,ON,0,OFF,0,signal,1
507,253.5,100,y,0,ON,0,OFF,0,signal,1
508,254,100,y,0,ON,0,OFF,0,signal,1
509,254.5,100,y,0,ON,0,OFF,0,signal,1
510,255,100,y,0,ON,0,OFF,0,signal,1
511,255.5,100,y,0,ON,0,OFF,0,signal,1
512,256,100,y,0,ON,0,OFF,0,signal,1
513,256.5,100,y,0,ON,0,OFF,0,signal,1
514,257,100,y,0,ON,0,OFF,0,signal,1
515,257.5,100,y,0,ON,0,OFF,0,signal,1
516,258,100,y,0,ON,0,OFF,0,signal,1
517,258.5,100,y,0,ON,0,OFF,0,signal,1
518,259,100,y,0,ON,0,OFF,0,signal,1
519,259.5,100,y,0,ON,0,OFF,0,signal,1
520,260,100,y,0,ON,0,OFF,0,signal,1
521,260.5,100,y,0,ON,0,OFF,0,signal,1
522,261,100,y,0,ON,0,OFF,0,signal,1
523,261.5,100,y,0,ON,0,OFF,0,signal,1
524,262,100,y,0,ON,0,OFF,0,signal,1
525,262.5,100,y,0,ON,0,OFF,0,signal,1
526,263,100,y,0,ON,0,OFF,0,signal,1
527,263.5,100,y,0,ON,0,OFF,0,signal,1
528,264,100,y,0,ON,0,OFF,0,signal,1
529,264.5,100,y,0,ON,0,OFF,0,signal,1
530,265,100,y,0,ON,0,OFF,0,signal,1
531,265.5,100,y,0,ON,0,OFF,0,signal,1
532,266,100,y,0,ON,0,OFF,0,signal,1
533,266.5,100,y,0,ON,0,OFF,0,signal,1
534,267,100,y,0,ON,0,OFF,0,signal,1
535,267.5,100,y,0,ON,0,OFF,0,signal,1
536,268,100,y,0,ON,0,OFF,0,signal,1
537,268.5,100,y,0,ON,0,OFF,0,signal,1
538,269,100,y,0,ON,0,OFF,0,signal,1
539,269.5,100,y,0,ON,0,OFF,0,signal,1
540,270,100,y,0,ON,0,OFF,0,signal,1
541,270.5,100,y,0,ON,0,OFF,0,signal,1
542,271,100,y,0,ON,0,OFF,0,signal,1
543,271.5,100,y,0,ON,0,OFF,0,signal,1
544,272,100,y,0,ON,0,OFF,0,signal,1
545,272.5,100,y,0,ON,0,OFF,0,signal,1
546,273,100,y,0,ON,0,OFF,0,signal,1
547,273.5,100,y,0,ON,0,OFF,0,signal,1
548,274,100,y,0,ON,0,OFF,0,signal,1
549,274.5,100,y,0,ON,0,OFF,0,signal,1
550,275,100,y,0,ON,0,OFF,0,signal,1
551,275.5,100,y,0,ON,0,OFF,0,signal,1
552,276,100,y,0,ON,0,OFF,0,signal,1
553,276.5,100,y,0,ON,0,OFF,0,signal,1
554,277,100,y,0,ON,0,OFF,0,signal,1
555,277.5,100,y,0,ON,0,OFF,0,signal,1
556,278,100,y,0,ON,0,OFF,0,signal,1
557,278.5,100,y,0,ON,0,OFF,0,signal,1
558,279,100,y,0,ON,0,OFF,0,signal,1
559,279.5,100,y,0,ON,0,OFF,0,signal,1
560,280,100,y,0,ON,0,OFF,0,signal,1
561,280.5,100,y,0,ON,0,OFF,0,signal,1
562,281,100,y,0,ON,0,OFF,0,signal,1
563,281.5,100,y,0,ON,0,OFF,0,signal,1
564,282,100,y,0,ON,0,OFF,0,signal,1
565,282.5,100,y,0,ON,0,OFF,0,signal,1
566,283,100,y,0,ON,0,OFF,0,signal,1
567,283.5,100,y,0,ON,0,OFF,0,signal,1
568,284,100,y,0,ON,0,OFF,0,signal,1
569,284.5,100,y,0,ON,0,OFF,0,signal,1
570,285,100,y,0,ON,0,OFF,0,signal,1
571,285.5,100,y,0,ON,0,OFF,0,signal,1
572,286,100,y,0,ON,0,OFF,0,signal,1
573,286.5,100,y,0,ON,0,OFF,0,signal,1
574,287,100,y,0,ON,0,OFF,0,signal,1
575,287.5,100,y,0,ON,0,OFF,0,signal,1
576,288,100,y,0,ON,0,OFF,0,signal,1
577,288.5,100,y,0,ON,0,OFF,0,signal,1
578,289,100,y,0,ON,0,OFF,0,signal,1
579,289.5,100,y,0,ON,0,OFF,0,signal,1
580,290,100,y,0,ON,0,OFF,0,signal,1
581,290.5,100,y,0,ON,0,OFF,0,signal,1
582,291,100,y,0,ON,0,OFF,0,signal,1
583,291.5,100,y,0,ON,0,OFF,0,signal,1
584,292,100,y,0,ON,0,OFF,0,signal,1
585,292.5,100,y,0,ON,0,OFF,0,signal,1
586,293,100,y,0,ON,0,OFF,0,signal,1
587,293.5,100,y,0,ON,0,OFF,0,signal,1
588,294,100,y,0,ON,0,OFF,0,signal,1
589,294.5,100,y,0,ON,0,OFF,0,signal,1
590,295,100,y,0,ON,0,OFF,0,signal,1
591,295.5,100,y,0,ON,0,OFF,0,signal,1
592,296,100,y,0,ON,0,OFF,0,signal,1
593,296.5,100,y,0,ON,0,OFF,0,signal,1
594,297,100,y,0,ON,0,OFF,0,signal,1
595,297.5,100,y,0,ON,0,OFF,0,signal,1
596,298,100,y,0,ON,0,OFF,0,signal,1
597,298.5,100,y,0,ON,0,OFF,0,signal,1
598,299,100,y,0,ON,0,OFF,0,signal,1
599,299.5,100,y,0,ON,0,OFF,0,signal,1
600,300,100,y,0,ON,0,OFF,0,signal,1
601,300.5,100,y,0,ON,0,OFF,0,signal,1
602,301,100,y,0,ON,0,OFF,0,signal,1
603,301.5,100,y,0,ON,0,OFF,0,signal,1
604,302,100,y,0,ON,0,OFF,0,signal,1
605,302.5,100,y,0,ON,0,OFF,0,signal,1
606,303,100,y,0,ON,0,OFF,0,signal,1
607,303.5,100,y,0,ON,0,OFF,0,signal,1
608,304,100,y,0,ON,0,OFF,0,signal,1
609,304.5,100,y,0,ON,0,OFF,0,signal,1
610,305,100,y,0,ON,0,OFF,0,signal,1
611,305.5,100,y,0,ON,0,OFF,0,signal,1
612,306,100,y,0,ON,0,OFF,0,signal,1
613,306.5,100,y,0,ON,0,OFF,0,signal,1
614,307,100,y,0,ON,0,OFF,0,signal,1
615,307.5,100,y,0,ON,0,OFF,0,signal,1
616,308,100,y,0,ON,0,OFF,0,signal,1
617,308.5,100,y,0,ON,0,OFF,0,signal,1
618,309,100,y,0,ON,0,OFF,0,signal,1
619,309.5,100,y,0,ON,0,OFF,0,signal,1
620,310,100,y,0,ON,0,OFF,0,signal,1
621,310.5,100,y,0,ON,0,OFF,0,signal,1
622,311,100,y,0,ON,0,OFF,0,signal,1
623,311.5,100,y,0,ON,0,OFF,0,signal,1
624,312,100,y,0,ON,0,OFF,0,signal,1
625,312.5,100,y,0,ON,0,OFF,0,signal,1
626,313,100,y,0,ON,0,OFF,0,signal,1
627,313.5,100,y,0,ON,0,OFF,0,signal,1
628,314,100,y,0,ON,0,OFF,0,signal,1
629,314.5,100,y,0,ON,0,OFF,0,signal,1
630,315,100,y,0,ON,0,OFF,0,signal,1
631,315.5,100,y,0,ON,0,OFF,0,signal,1
632,316,100,y,0,ON,0,OFF,0,signal,1
633,316.5,100,y,0,ON,0,OFF,0,signal,1
634,317,100,y,0,ON,0,OFF,0,signal,1
635,317.5,100,y,0,ON,0,OFF,0,signal,1
636,318,100,y,0,ON,0,OFF,0,signal,1
637,318.5,100,y,0,ON,0,OFF,0,signal,1
638,319,100,y,0,ON,0,OFF,0,signal,1
639,319.5,100,y,0,ON,0,OFF,0,signal,1
640,320,100,y,0,ON,0,OFF,0,signal,1
641,320.5,100,y,0,ON,0,OFF,0,signal,1
642,321,100,y,0,ON,0,OFF,0,signal,1
643,321.5,100,y,0,ON,0,OFF,0,signal,1
644,322,100,y,0,ON,0,OFF,0,signal,1
645,322.5,100,y,0,ON,0,OFF,0,signal,1
646,323,100,y,0,ON,0,OFF,0,signal,1
647,323.5,100,y,0,ON,0,OFF,0,signal,1
648,324,100,y,0,ON,0,OFF,0,signal,1
649,324.5,100,y,0,ON,0,OFF,0,signal,1
650,325,100,y,0,ON,0,OFF,0,signal,1
651,325.5,100,y,0,ON,0,OFF,0,signal,1
652,326,100,y,0,ON,0,OFF,0,signal,1
653,326.5,100,y,0,ON,0,OFF,0,signal,1
654,327,100,y,0,ON,0,OFF,0,signal,1
655,327.5,100,y,0,ON,0,OFF,0,signal,1
656,328,100,y,0,ON,0,OFF,0,signal,1
657,328.5,100,y,0,ON,0,OFF,0,signal,1
658,329,100,y,0,ON,0,OFF,0,signal,1
659,329.5,100,y,0,ON,0,OFF,0,signal,1
660,330,100,y,0,ON,0,OFF,0,signal,1
661,330.5,100,y,0,ON,0,OFF,0,signal,1
662,331,100,y,0,ON,0,OFF,0,signal,1
663,331.5,100,y,0,ON,0,OFF,0,signal,1
664,332,100,y,0,ON,0,OFF,0,signal,1
665,332.5,100,y,0,ON,0,OFF,0,signal,1
666,333,100,y,0,ON,0,OFF,0,signal,1
667,333.5,100,y,0,ON,0,OFF,0,signal,1
668,334,100,y,0,ON,0,OFF,0,signal,1
669,334.5,100,y,0,ON,0,OFF,0,signal,1
670,335,100,y,0,ON,0,OFF,0,signal,1
671,335.5,100,y,0,ON,0,OFF,0,signal,1
672,336,100,y,0,ON,0,OFF,0,signal,1
673,336.5,100,y,0,ON,0,OFF,0,signal,1
674,337,100,y,0,ON,0,OFF,0,signal,1
675,337.5,100,y,0,ON,0,OFF,0,signal,1
676,338,100,y,0,ON,0,OFF,0,signal,1
677,338.5,100,y,0,ON,0,OFF,0,signal,1
678,339,100,y,0,ON,0,OFF,0,signal,1
679,339.5,100,y,0,ON,0,OFF,0,signal,1
680,340,100,y,0,ON,0,OFF,0,signal,1
681,340.5,100,y,0,ON,0,OFF,0,signal,1
682,341,100,y,0,ON,0,OFF,0,signal,1
683,341.5,100,y,0,ON,0,OFF,0,signal,1
684,342,100,y,0,ON,0,OFF,0,signal,1
685,342.5,100,y,0,ON,0,OFF,0,signal,1
686,343,100,y,0,ON,0,OFF,0,signal,1
687,343.5,100,y,0,ON,0,OFF,0,signal,1
688,344,100,y,0,ON,0,OFF,0,signal,1
689,344.5,100,y,0,ON,0,OFF,0,signal,1
690,345,100,y,0,ON,0,OFF,0,signal,1
691,345.5,100,y,0,ON,0,OFF,0,signal,1
692,346,100,y,0,ON,0,OFF,0,signal,1
693,346.5,100,y,0,ON,0,OFF,0,signal,1
694,347,100,y,0,ON,0,OFF,0,signal,1
695,347.5,100,y,0,ON,0,OFF,0,signal,1
696,348,100,y,0,ON,0,OFF,0,signal,1
697,348.5,100,y,0,ON,0,OFF,0,signal,1
698,349,100,y,0,ON,0,OFF,0,signal,1
699,349.5,100,y,0,ON,0,OFF,0,signal,1
700,350,100,y,0,ON,0,OFF,0,signal,1
701,350.5,100,y,0,ON,0,OFF,0,signal,1
702,351,100,y,0,ON,0,OFF,0,signal,1
703,351.5,100,y,0,ON,0,OFF,0,signal,1
704,352,100,y,0,ON,0,OFF,0,signal,1
705,352.5,100,y,0,ON,0,OFF,0,signal,1
706,353,100,y,0,ON,0,OFF,0,signal,1
707,353.5,100,y,0,ON,0,OFF,0,signal,1
708,354,100,y,0,ON,0,OFF,0,signal,1
709,354.5,100,y,0,ON,0,OFF,0,signal,1
710,355,100,y,0,ON,0,OFF,0,signal,1
711,355.5,100,y,0,ON,0,OFF,0,signal,1
712,356,100,y,0,ON,0,OFF,0,signal,1
713,356.5,100,y,0,ON,0,OFF,0,signal,1
714,357,100,y,0,ON,0,OFF,0,signal,1
715,357.5,100,y,0,ON,0,OFF,0,signal,1
716,358,100,y,0,ON,0,OFF,0,signal,1
717,358.5,100,y,0,ON,0,OFF,0,signal,1
718,359,100,y,0,ON,0,OFF,0,signal,1
719,359.5,100,y,0,ON,0,OFF,0,signal,1
720,360,100,y,0,ON,0,OFF,0,signal,1
721,360.5,100,y,0,ON,0,OFF,0,signal,1
722,361,100,y,0,ON,0,OFF,0,signal,1
723,361.5,100,y,0,ON,0,OFF,0,signal,1
724,362,100,y,0,ON,0,OFF,0,signal,1
725,362.5,100,y,0,ON,0,OFF,0,signal,1
726,363,100,y,0,ON,0,OFF,0,signal,1
727,363.5,100,y,0,ON,0,OFF,0,signal,1
728,364,100,y,0,ON,0,OFF,0,signal,1
729,364.5,100,y,0,ON,0,OFF,0,signal,1
730,365,100,y,0,ON,0,OFF,0,signal,1
731,365.5,100,y,0,ON,0,OFF,0,signal,1
732,366,100,y,0,ON,0,OFF,0,signal,1
733,366.5,100,y,0,ON,0,OFF,0,signal,1
734,367,100,y,0,ON,0,OFF,0,signal,1
735,367.5,100,y,0,ON,0,OFF,0,signal,1
736,368,100,y,0,ON,0,OFF,0,signal,1
737,368.5,100,y,0,ON,0,OFF,0,signal,1
738,369,100,y,0,ON,0,OFF,0,signal,1
739,369.5,100,y,0,ON,0,OFF,0,signal,1
740,370,100,y,0,ON,0,OFF,0,signal,1
741,370.5,100,y,0,ON,0,OFF,0,signal,1
742,371,100,y,0,ON,0,OFF,0,signal,1
743,371.5,100,y,0,ON,0,OFF,0,signal,1
744,372,100,y,0,ON,0,OFF,0,signal,1
745,372.5,100,y,0,ON,0,OFF,0,signal,1
746,373,100,y,0,ON,0,OFF,0,signal,1
747,373.5,100,y,0,ON,0,OFF,0,signal,1
748,374,100,y,0,ON,0,OFF,0,signal,1
749,374.5,100,y,0,ON,0,OFF,0,signal,1
750,375,100,y,0,ON,0,OFF,0,signal,1
751,375.5,100,y,0,ON,0,OFF,0,signal,1
752,376,100,y,0,ON,0,OFF,0,signal,1
753,376.5,100,y,0,ON,0,OFF,0,signal,1
754,377,100,y,0,ON,0,OFF,0,signal,1
755,377.5,100,y,0,ON,0,OFF,0,signal,1
756,378,100,y,0,ON,0,OFF,0,signal,1
757,378.5,100,y,0,ON,0,OFF,0,signal,1
758,379,100,y,0,ON,0,OFF,0,signal,1
759,379.5,100,y,0,ON,0,OFF,0,signal,1
760,380,100,y,0,ON,0,OFF,0,signal,1
761,380.5,100,y,0,ON,0,OFF,0,signal,1
762,381,100,y,0,ON,0,OFF,0,signal,1
763,381.5,100,y,0,ON,0,OFF,0,signal,1
764,382,100,y,0,ON,0,OFF,0,signal,1
765,382.5,100,y,0,ON,0,OFF,0,signal,1
766,383,100,y,0,ON,0,OFF,0,signal,1
767,383.5,100,y,0,ON,0,OFF,0,signal,1
768,384,100,y,0,ON,0,OFF,0,signal,1
769,384.5,100,y,0,ON,0,OFF,0,signal,1
770,385,100,y,0,ON,0,OFF,0,signal,1
771,385.5,100,y,0,ON,0,OFF,0,signal,1
772,386,100,y,0,ON,0,OFF,0,signal,1
773,386.5,100,y,0,ON,0,OFF,0,signal,1
774,387,100,y,0,ON,0,OFF,0,signal,1
775,387.5,100,y,0,ON,0,OFF,0,signal,1
776,388,100,y,0,ON,0,OFF,0,signal,1
777,388.5,100,y,0,ON,0,OFF,0,signal,1
778,389,100,y,0,ON,0,OFF,0,signal,1
779,389.5,100,y,0,ON,0,OFF,0,signal,1
780,390,100,y,0,ON,0,OFF,0,signal,1
781,390.5,100,y,0,ON,0,OFF,0,signal,1
782,391,100,y,0,ON,0,OFF,0,signal,1
783,391.5,100,y,0,ON,0,OFF,0,signal,1
784,392,100,y,0,ON,0,OFF,0,signal,1
785,392.5,100,y,0,ON,0,OFF,0,signal,1
786,393,100,y,0,ON,0,OFF,0,signal,1
787,393.5,100,y,0,ON,0,OFF,0,signal,1
788,394,100,y,0,ON,0,OFF,0,signal,1
789,394.5,100,y,0,ON,0,OFF,0,signal,1
790,395,100,y,0,ON,0,OFF,0,signal,1
791,395.5,100,y,0,ON,0,OFF,0,signal,1
792,396,100,y,0,ON,0,OFF,0,signal,1
793,396.5,100,y,0,ON,0,OFF,0,signal,1
794,397,100,y,0,ON,0,OFF,0,signal,1
795,397.5,100,y,0,ON,0,OFF,0,signal,1
796,398,100,y,0,ON,0,OFF,0,signal,1
797,398.5,100,y,0,ON,0,OFF,0,signal,1
798,399,100,y,0,ON,0,OFF,0,signal,1
799,399.5,100,y,0,ON,0,OFF,0,signal,1
800,400,100,y,0,ON,0,OFF,0,signal,1
801,400.5,100,y,0,ON,0,OFF,0,signal,1
802,401,100,y,0,ON,0,OFF,0,signal,1
803,401.5,100,y,0,ON,0,OFF,0,signal,1
804,402,100,y,0,ON,0,OFF,0,signal,1
805,402.5,100,y,0,ON,0,OFF,0,signal,1
806,403,100,y,0,ON,0,OFF,0,signal,1
807,403.5,100,y,0,ON,0,OFF,0,signal,1
808,404,100,y,0,ON,0,OFF,0,signal,1
809,404.5,100,y,0,ON,0,OFF,0,signal,1
810,405,100,y,0,ON,0,OFF,0,signal,1
811,405.5,100,y,0,ON,0,OFF,0,signal,1
812,406,100,y,0,ON,0,OFF,0,signal,1
813,406.5,100,y,0,ON,0,OFF,0,signal,1
814,407,100,y,0,ON,0,OFF,0,signal,1
815,407.5,100,y,0,ON,0,OFF,0,signal,1
816,408,100,y,0,ON,0,OFF,0,signal,1
817,408.5,100,y,0,ON,0,OFF,0,signal,1
818,409,100,y,0,ON,0,OFF,0,signal,1
819,409.5,100,y,0,ON,0,OFF,0,signal,1
820,410,100,y,0,ON,0,OFF,0,signal,1
821,410.5,100,y,0,ON,0,OFF,0,signal,1
822,411,100,y,0,ON,0,OFF,0,signal,1
823,411.5,100,y,0,ON,0,OFF,0,signal,1
824,412,100,y,0,ON,0,OFF,0,signal,1
825,412.5,100,y,0,ON,0,OFF,0,signal,1
826,413,100,y,0,ON,0,OFF,0,signal,1
827,413.5,100,y,0,ON,0,OFF,0,signal,1
828,414,100,y,0,ON,0,OFF,0,signal,1
829,414.5,100,y,0,ON,0,OFF,0,signal,1
830,415,100,y,0,ON,0,OFF,0,signal,1
831,415.5,100,y,0,ON,0,OFF,0,signal,1
832,416,100,y,0,ON,0,OFF,0,signal,1
833,416.5,100,y,0,ON,0,OFF,0,signal,1
834,417,100,y,0,ON,0,OFF,0,signal,1
835,417.5,100,y,0,ON,0,OFF,0,signal,1
836,418,100,y,0,ON,0,OFF,0,signal,1
837,418.5,100,y,0,ON,0,OFF,0,signal,1
838,419,100,y,0,ON,0,OFF,0,signal,1
839,419.5,100,y,0,ON,0,OFF,0,signal,1
840,420,100,y,0,ON,0,OFF,0,signal,1
841,420.5,100,y,0,ON,0,OFF,0,signal,1
842,421,100,y,0,ON,0,OFF,0,signal,1
843,421.5,100,y,0,ON,0,OFF,0,signal,1
844,422,100,y,0,ON,0,OFF,0,signal,1
845,422.5,100,y,0,ON,0,OFF,0,signal,1
846,423,100,y,0,ON,0,OFF,0,signal,1
847,423.5,100,y,0,ON,0,OFF,0,signal,1
848,424,100,y,0,ON,0,OFF,0,signal,1
849,424.5,100,y,0,ON,0,OFF,0,signal,1
850,425,100,y,0,ON,0,OFF,0,signal,1
851,425.5,100,y,0,ON,0,OFF,0,signal,1
852,426,100,y,0,ON,0,OFF,0,signal,1
853,426.5,100,y,0,ON,0,OFF,0,signal,1
854,427,100,y,0,ON,0,OFF,0,signal,1
855,427.5,100,y,0,ON,0,OFF,0,signal,1
856,428,100,y,0,ON,0,OFF,0,signal,1
857,428.5,100,y,0,ON,0,OFF,0,signal,1
858,429,100,y,0,ON,0,OFF,0,signal,1
859,429.5,100,y,0,ON,0,OFF,0,signal,1
860,430,100,y,0,ON,0,OFF,0,signal,1
861,430.5,100,y,0,ON,0,OFF,0,signal,1
862,431,100,y,0,ON,0,OFF,0,signal,1
863,431.5,100,y,0,ON,0,OFF,0,signal,1
864,432,100,y,0,ON,0,OFF,0,signal,1
865,432.5,100,y,0,ON,0,OFF,0,signal,1
866,433,100,y,0,ON,0,OFF,0,signal,1
867,433.5,100,y,0,ON,0,OFF,0,signal,1
868,434,100,y,0,ON,0,OFF,0,signal,1
869,434.5,100,y,0,ON,0,OFF,0,signal,1
870,435,100,y,0,ON,0,OFF,0,signal,1
871,435.5,100,y,0,ON,0,OFF,0,signal,1
872,436,100,y,0,ON,0,OFF,0,signal,1
873,436.5,100,y,0,ON,0,OFF,0,signal,1
874,437,100,y,0,ON,0,OFF,0,signal,1
875,437.5,100,y,0,ON,0,OFF,0,signal,1
876,438,100,y,0,ON,0,OFF,0,signal,1
877,438.5,100,y,0,ON,0,OFF,0,signal,1
878,439,100,y,0,ON,0,OFF,0,signal,1
879,439.5,100,y,0,ON,0,OFF,0,signal,1
880,440,100,y,0,ON,0,OFF,0,signal,1
881,440.5,100,y,0,ON,0,OFF,0,signal,1
882,441,100,y,0,ON,0,OFF,0,signal,1
883,441.5,100,y,0,ON,0,OFF,0,signal,1
884,442,100,y,0,ON,0,OFF,0,signal,1
885,442.5,100,y,0,ON,0,OFF,0,signal,1
886,443,100,y,0,ON,0,OFF,0,signal,1
887,443.5,100,y,0,ON,0,OFF,0,signal,1
888,444,100,y,0,ON,0,OFF,0,signal,1
889,444.5,100,y,0,ON,0,OFF,0,signal,1
890,445,100,y,0,ON,0,OFF,0,signal,1
891,445.5,100,y,0,ON,0,OFF,0,signal,1
892,446,100,y,0,ON,0,OFF,0,signal,1
893,446.5,100,y,0,ON,0,OFF,0,signal,1
894,447,100,y,0,ON,0,OFF,0,signal,1
895,447.5,100,y,0,ON,0,OFF,0,signal,1
896,448,100,y,0,ON,0,OFF,0,signal,1
897,448.5,100,y,0,ON,0,OFF,0,signal,1
898,449,100,y,0,ON,0,OFF,0,signal,1
899,449.5,100,y,0,ON,0,OFF,0,signal,1
900,450,100,y,0,ON,0,OFF,0,signal,1
901,450.5,100,y,0,ON,0,OFF,0,signal,1
902,451,100,y,0,ON,0,OFF,0,signal,1
903,451.5,100,y,0,ON,0,OFF,0,signal,1
904,452,100,y,0,ON,0,OFF,0,signal,1
905,452.5,100,y,0,ON,0,OFF,0,signal,1
906,453,100,y,0,ON,0,OFF,0,signal,1
907,453.5,100,y,0,ON,0,OFF,0,signal,1
908,454,100,y,0,ON,0,OFF,0,signal,1
909,454.5,100,y,0,ON,0,OFF,0,signal,1
910,455,100,y,0,ON,0,OFF,0,signal,1
911,455.5,100,y,0,ON,0,OFF,0,signal,1
912,456,100,y,0,ON,0,OFF,0,signal,1
913,456.5,100,y,0,ON,0,OFF,0,signal,1
914,457,100,y,0,ON,0,OFF,0,signal,1
915,457.5,100,y,0,ON,0,OFF,0,signal,1
916,458,100,y,0,ON,0,OFF,0,signal,1
917,458.5,100,y,0,ON,0,OFF,0,signal,1
918,459,100,y,0,ON,0,OFF,0,signal,1
919,459.5,100,y,0,ON,0,OFF,0,signal,1
920,460,100,y,0,ON,0,OFF,0,signal,1
921,460.5,100,y,0,ON,0,OFF,0,signal,1
922,461,100,y,0,ON,0,OFF,0,signal,1
923,461.5,100,y,0,ON,0,OFF,0,signal,1
924,462,100,y,0,ON,0,OFF,0,signal,1
925,462.5,100,y,0,ON,0,OFF,0,signal,1
926,463,100,y,0,ON,0,OFF,0,signal,1
927,463.5,100,y,0,ON,0,OFF,0,signal,1
928,464,100,y,0,ON,0,OFF,0,signal,1
929,464.5,100,y,0,ON,0,OFF,0,signal,1
930,465,100,y,0,ON,0,OFF,0,signal,1
931,465.5,100,y,0,ON,0,OFF,0,signal,1
932,466,100,y,0,ON,0,OFF,0,signal,1
933,466.5,100,y,0,ON,0,OFF,0,signal,1
934,467,100,y,0,ON,0,OFF,0,signal,1
935,467.5,100,y,0,ON,0,OFF,0,signal,1
936,468,100,y,0,ON,0,OFF,0,signal,1
937,468.5,100,y,0,ON,0,OFF,0,signal,1
938,469,100,y,0,ON,0,OFF,0,signal,1
939,469.5,100,y,0,ON,0,OFF,0,signal,1
940,470,100,y,0,ON,0,OFF,0,signal,1
941,470.5,100,y,0,ON,0,OFF,0,signal,1
942,471,100,y,0,ON,0,OFF,0,signal,1
943,471.5,100,y,0,ON,0,OFF,0,signal,1
944,472,100,y,0,ON,0,OFF,0,signal,1
945,472.5,100,y,0,ON,0,OFF,0,signal,1
946,473,100,y,0,ON,0,OFF,0,signal,1
947,473.5,100,y,0,ON,0,OFF,0,signal,1
948,474,100,y,0,ON,0,OFF,0,signal,1
949,474.5,100,y,0,ON,0,OFF,0,signal,1
950,475,100,y,0,ON,0,OFF,0,signal,1
951,475.5,100,y,0,ON,0,OFF,0,signal,1
952,476,100,y,0,ON,0,OFF,0,signal,1
953,476.5,100,y,0,ON,0,OFF,0,signal,1
954,477,100,y,0,ON,0,OFF,0,signal,1
955,477.5,100,y,0,ON,0,OFF,0,signal,1
956,478,100,y,0,ON,0,OFF,0,signal,1
957,478.5,100,y,0,ON,0,OFF,0,signal,1
958,479,100,y,0,ON,0,OFF,0,signal,1
959,479.5,100,y,0,ON,0,OFF,0,signal,1
960,480,100,y,0,ON,0,OFF,0,signal,1
961,480.5,100,y,0,ON,0,OFF,0,signal,1
962,481,100,y,0,ON,0,OFF,0,signal,1
963,481.5,100,y,0,ON,0,OFF,0,signal,1
964,482,100,y,0,ON,0,OFF,0,signal,1
965,482.5,100,y,0,ON,0,OFF,0,signal,1
966,483,100,y,0,ON,0,OFF,0,signal,1
967,483.5,100,y,0,ON,0,OFF,0,signal,1
968,484,100,y,0,ON,0,OFF,0,signal,1
969,484.5,100,y,0,ON,0,OFF,0,signal,1
970,485,100,y,0,ON,0,OFF,0,signal,1
971,485.5,100,y,0,ON,0,OFF,0,signal,1
972,486,100,y,0,ON,0,OFF,0,signal,1
973,486.5,100,y,0,ON,0,OFF,0,signal,1
974,487,100,y,0,ON,0,OFF,0,signal,1
975,487.5,100,y,0,ON,0,OFF,0,signal,1
976,488,100,y,0,ON,0,OFF,0,signal,1
977,488.5,100,y,0,ON,0,OFF,0,signal,1
978,489,100,y,0,ON,0,OFF,0,signal,1
979,489.5,100,y,0,ON,0,OFF,0,signal,1
980,490,100,y,0,ON,0,OFF,0,signal,1
981,490.5,100,y,0,ON,0,OFF,0,signal,1
982,491,100,y,0,ON,0,OFF,0,signal,1
983,491.5,100,y,0,ON,0,OFF,0,signal,1
984,492,100,y,0,ON,0,OFF,0,signal,1
985,492.5,100,y,0,ON,0,OFF,0,signal,1
986,493,100,y,0,ON,0,OFF,0,signal,1
987,493.5,100,y,0,ON,0,OFF,0,signal,1
988,494,100,y,0,ON,0,OFF,0,signal,1
989,494.5,100,y,0,ON,0,OFF,0,signal,1
990,495,100,y,0,ON,0,OFF,0,signal,1
991,495.5,100,y,0,ON,0,OFF,0,signal,1
992,496,100,y,0,ON,0,OFF,0,signal,1
993,496.5,100,y,0,ON,0,OFF,0,signal,1
994,497,100,y,0,ON,0,OFF,0,signal,1
995,497.5,100,y,0,ON,0,OFF,0,signal,1
996,498,100,y,0,ON,0,OFF,0,signal,1
997,498.5,100,y,0,ON,0,OFF,0,signal,1
998,499,100,y,0,ON,0,OFF,0,signal,1
999,499.5,100,y,0,ON,0,OFF,0,signal,1
1000,500,100,y,0,ON,0,OFF,0,signal,1
1001,500.5,100,y,0,ON,0,OFF,0,signal,1
1002,501,100,y,0,ON,0,OFF,0,signal,1
1003,501.5,100,y,0,ON,0,OFF,0,signal,1
1004,502,100,y,0,ON,0,OFF,0,signal,1
1005,502.5,100,y,0,ON,0,OFF,0,signal,1
1006,503,100,y,0,ON,0,OFF,0,signal,1
1007,503.5,100,y,0,ON,0,OFF,0,signal,1
1008,504,100,y,0,ON,0,OFF,0,signal,1
1009,504.5,100,y,0,ON,0,OFF,0,signal,1
1010,505,100,y,0,ON,0,OFF,0,signal,1
1011,505.5,100,y,0,ON,0,OFF,0,signal,1
1012,506,100,y,0,ON,0,OFF,0,signal,1
1013,506.5,100,y,0,ON,0,OFF,0,signal,1
1014,507,100,y,0,ON,0,OFF,0,signal,1
1015,507.5,100,y,0,ON,0,OFF,0,signal,1
1016,508,100,y,0,ON,0,OFF,0,signal,1
1017,508.5,100,y,0,ON,0,OFF,0,signal,1
1018,509,100,y,0,ON,0,OFF,0,signal,1
1019,509.5,100,y,0,ON,0,OFF,0,signal,1
1020,510,100,y,0,ON,0,OFF,0,signal,1
1021,510.5,100,y,0,ON,0,OFF,0,signal,1
1022,511,100,y,0,ON,0,OFF,0,signal,1
1023,511.5,100,y,0,ON,0,OFF,0,signal,1
1024,512,100,y,0,ON,0,OFF,0,signal,1
1025,512.5,100,y,0,ON,0,OFF,0,signal,1
1026,513,100,y,0,ON,0,OFF,0,signal,1
1027,513.5,100,y,0,ON,0,OFF,0,signal,1
1028,514,100,y,0,ON,0,OFF,0,signal,1
1029,514.5,100,y,0,ON,0,OFF,0,signal,1
1030,515,100,y,0,ON,0,OFF,0,signal,1
1031,515.5,100,y,0,ON,0,OFF,0,signal,1
1032,516,100,y,0,ON,0,OFF,0,signal,1
1033,516.5,100,y,0,ON,0,OFF,0,signal,1
1034,517,100,y,0,ON,0,OFF,0,signal,1
1035,517.5,100,y,0,ON,0,OFF,0,signal,1
1036,518,100,y,0,ON,0,OFF,0,signal,1
1037,518.5,100,y,0,ON,0,OFF,0,signal,1
1038,519,100,y,0,ON,0,OFF,0,signal,1
1039,519.5,100,y,0,ON,0,OFF,0,signal,1
1040,520,100,y,0,ON,0,OFF,0,signal,1
1041,520.5,100,y,0,ON,0,OFF,0,signal,1
1042,521,100,y,0,ON,0,OFF,0,signal,1
1043,521.5,100,y,0,ON,0,OFF,0,signal,1
1044,522,100,y,0,ON,0,OFF,0,signal,1
1045,522.5,100,y,0,ON,0,OFF,0,signal,1
1046,523,100,y,0,ON,0,OFF,0,signal,1
1047,523.5,100,y,0,ON,0,OFF,0,signal,1
1048,524,100,y,0,ON,0,OFF,0,signal,1
1049,524.5,100,y,0,ON,0,OFF,0,signal,1
1050,525,100,y,0,ON,0,OFF,0,signal,1
1051,525.5,100,y,0,ON,0,OFF,0,signal,1
1052,526,100,y,0,ON,0,OFF,0,signal,1
1053,526.5,100,y,0,ON,0,OFF,0,signal,1
1054,527,100,y,0,ON,0,OFF,0,signal,1
1055,527.5,100,y,0,ON,0,OFF,0,signal,1
1056,528,100,y,0,ON,0,OFF,0,signal,1
1057,528.5,100,y,0,ON,0,OFF,0,signal,1
1058,529,100,y,0,ON,0,OFF,0,signal,1
1059,529.5,100,y,0,ON,0,OFF,0,signal,1
1060,530,100,y,0,ON,0,OFF,0,signal,1
1061,530.5,100,y,0,ON,0,OFF,0,signal,1
1062,531,100,y,0,ON,0,OFF,0,signal,1
1063,531.5,100,y,0,ON,0,OFF,0,signal,1
1064,532,100,y,0,ON,0,OFF,0,signal,1
1065,532.5,100,y,0,ON,0,OFF,0,signal,1
1066,533,100,y,0,ON,0,OFF,0,signal,1
1067,533.5,100,y,0,ON,0,OFF,0,signal,1
1068,534,100,y,0,ON,0,OFF,0,signal,1
1069,534.5,100,y,0,ON,0,OFF,0,signal,1
1070,535,100,y,0,ON,0,OFF,0,signal,1
1071,535.5,100,y,0,ON,0,OFF,0,signal,1
1072,536,100,y,0,ON,0,OFF,0,signal,1
1073,536.5,100,y,0,ON,0,OFF,0,signal,1
1074,537,100,y,0,ON,0,OFF,0,signal,1
1075,537.5,100,y,0,ON,0,OFF,0,signal,1
1076,538,100,y,0,ON,0,OFF,0,signal,1
1077,538.5,100,y,0,ON,0,OFF,0,signal,1
1078,539,100,y,0,ON,0,OFF,0,signal,1
1079,539.5,100,y,0,ON,0,OFF,0,signal,1
1080,540,100,y,0,ON,0,OFF,0,signal,1
1081,540.5,100,y,0,ON,0,OFF,0,signal,1
1082,541,100,y,0,ON,0,OFF,0,signal,1
1083,541.5,100,y,0,ON,0,OFF,0,signal,1
1084,542,100,y,0,ON,0,OFF,0,signal,1
1085,542.5,100,y,0,ON,0,OFF,0,signal,1
1086,543,100,y,0,ON,0,OFF,0,signal,1
1087,543.5,100,y,0,ON,0,OFF,0,signal,1
1088,544,100,y,0,ON,0,OFF,0,signal,1
1089,544.5,100,y,0,ON,0,OFF,0,signal,1
1090,545,100,y,0,ON,0,OFF,0,signal,1
1091,545.5,100,y,0,ON,0,OFF,0,signal,1
1092,546,100,y,0,ON,0,OFF,0,signal,1
1093,546.5,100,y,0,ON,0,OFF,0,signal,1
1094,547,100,y,0,ON,0,OFF,0,signal,1
1095,547.5,100,y,0,ON,0,OFF,0,signal,1
1096,548,100,y,0,ON,0,OFF,0,signal,1
1097,548.5,100,y,0,ON,0,OFF,0,signal,1
1098,549,100,y,0,ON,0,OFF,0,signal,1
1099,549.5,100,y,0,ON,0,OFF,0,signal,1
1100,550,100,y,0,ON,0,OFF,0,signal,1
1101,550.5,100,y,0,ON,0,OFF,0,signal,1
1102,551,100,y,0,ON,0,OFF,0,signal,1
1103,551.5,100,y,0,ON,0,OFF,0,signal,1
1104,552,100,y,0,ON,0,OFF,0,signal,1
1105,552.5,100,y,0,ON,0,OFF,0,signal,1
1106,553,100,y,0,ON,0,OFF,0,signal,1
1107,553.5,100,y,0,ON,0,OFF,0,signal,1
1108,554,100,y,0,ON,0,OFF,0,signal,1
1109,554.5,100,y,0,ON,0,OFF,0,signal,1
1110,555,100,y,0,ON,0,OFF,0,signal,1
1111,555.5,100,y,0,ON,0,OFF,0,signal,1
1112,556,100,y,0,ON,0,OFF,0,signal,1
1113,556.5,100,y,0,ON,0,OFF,0,signal,1
1114,557,100,y,0,ON,0,OFF,0,signal,1
1115,557.5,100,y,0,ON,0,OFF,0,signal,1
1116,558,100,y,0,ON,0,OFF,0,signal,1
1117,558.5,100,y,0,ON,0,OFF,0,signal,1
1118,559,100,y,0,ON,0,OFF,0,signal,1
1119,559.5,100,y,0,ON,0,OFF,0,signal,1
1120,560,100,y,0,ON,0,OFF,0,signal,1
1121,560.5,100,y,0,ON,0,OFF,0,signal,1
1122,561,100,y,0,ON,0,OFF,0,signal,1
1123,561.5,100,y,0,ON,0,OFF,0,signal,1
1124,562,100,y,0,ON,0,OFF,0,signal,1
1125,562.5,100,y,0,ON,0,OFF,0,signal,1
1126,563,100,y,0,ON,0,OFF,0,signal,1
1127,563.5,100,y,0,ON,0,OFF,0,signal,1
1128,564,100,y,0,ON,0,OFF,0,signal,1
1129,564.5,100,y,0,ON,0,OFF,0,signal,1
1130,565,100,y,0,ON,0,OFF,0,signal,1
1131,565.5,100,y,0,ON,0,OFF,0,signal,1
1132,566,100,y,0,ON,0,OFF,0,signal,1
1133,566.5,100,y,0,ON,0,OFF,0,signal,1
1134,567,100,y,0,ON,0,OFF,0,signal,1
1135,567.5,100,y,0,ON,0,OFF,0,signal,1
1136,568,100,y,0,ON,0,OFF,0,signal,1
1137,568.5,100,y,0,ON,0,OFF,0,signal,1
1138,569,100,y,0,ON,0,OFF,0,signal,1
1139,569.5,100,y,0,ON,0,OFF,0,signal,1
1140,570,100,y,0,ON,0,OFF,0,signal,1
1141,570.5,100,y,0,ON,0,OFF,0,signal,1
1142,571,100,y,0,ON,0,OFF,0,signal,1
1143,571.5,100,y,0,ON,0,OFF,0,signal,1
1144,572,100,y,0,ON,0,OFF,0,signal,1
1145,572.5,100,y,0,ON,0,OFF,0,signal,1
1146,573,100,y,0,ON,0,OFF,0,signal,1
1147,573.5,100,y,0,ON,0,OFF,0,signal,1
1148,574,100,y,0,ON,0,OFF,0,signal,1
1149,574.5,100,y,0,ON,0,OFF,0,signal,1
1150,575,100,y,0,ON,0,OFF,0,signal,1
1151,575.5,100,y,0,ON,0,OFF,0,signal,1
1152,576,100,y,0,ON,0,OFF,0,signal,1
1153,576.5,100,y,0,ON,0,OFF,0,signal,1
1154,577,100,y,0,ON,0,OFF,0,signal,1
1155,577.5,100,y,0,ON,0,OFF,0,signal,1
1156,578,100,y,0,ON,0,OFF,0,signal,1
1157,578.5,100,y,0,ON,0,OFF,0,signal,1
1158,579,100,y,0,ON,0,OFF,0,signal,1
1159,579.5,100,y,0,ON,0,OFF,0,signal,1
1160,580,100,y,0,ON,0,OFF,0,signal,1
1161,580.5,100,y,0,ON,0,OFF,0,signal,1
1162,581,100,y,0,ON,0,OFF,0,signal,1
1163,581.5,100,y,0,ON,0,OFF,0,signal,1
1164,582,100,y,0,ON,0,OFF,0,signal,1
1165,582.5,100,y,0,ON,0,OFF,0,signal,1
1166,583,100,y,0,ON,0,OFF,0,signal,1
1167,583.5,100,y,0,ON,0,OFF,0,signal,1
1168,584,100,y,0,ON,0,OFF,0,signal,1
1169,584.5,100,y,0,ON,0,OFF,0,signal,1
1170,585,100,y,0,ON,0,OFF,0,signal,1
1171,585.5,100,y,0,ON,0,OFF,0,signal,1
1172,586,100,y,0,ON,0,OFF,0,signal,1
1173,586.5,100,y,0,ON,0,OFF,0,signal,1
1174,587,100,y,0,ON,0,OFF,0,signal,1
1175,587.5,100,y,0,ON,0,OFF,0,signal,1
1176,588,100,y,0,ON,0,OFF,0,signal,1
1177,588.5,100,y,0,ON,0,OFF,0,signal,1
1178,589,100,y,0,ON,0,OFF,0,signal,1
1179,589.5,100,y,0,ON,0,OFF,0,signal,1
1180,590,100,y,0,ON,0,OFF,0,signal,1
1181,590.5,100,y,0,ON,0,OFF,0,signal,1
1182,591,100,y,0,ON,0,OFF,0,signal,1
1183,591.5,100,y,0,ON,0,OFF,0,signal,1
1184,592,100,y,0,ON,0,OFF,0,signal,1
1185,592.5,100,y,0,ON,0,OFF,0,signal,1
1186,593,100,y,0,ON,0,OFF,0,signal,1
1187,593.5,100,y,0,ON,0,OFF,0,signal,1
1188,594,100,y,0,ON,0,OFF,0,signal,1
1189,594.5,100,y,0,ON,0,OFF,0,signal,1
1190,595,100,y,0,ON,0,OFF,0,signal,1
1191,595.5,100,y,0,ON,0,OFF,0,signal,1
1192,596,100,y,0,ON,0,OFF,0,signal,1
1193,596.5,100,y,0,ON,0,OFF,0,signal,1
1194,597,100,y,0,ON,0,OFF,0,signal,1
1195,597.5,100,y,0,ON,0,OFF,0,signal,1
1196,598,100,y,0,ON,0,OFF,0,signal,1
1197,598.5,100,y,0,ON,0,OFF,0,signal,1
1198,599,100,y,0,ON,0,OFF,0,signal,1
1199,599.5,100,y,0,ON,0,OFF,0,signal,1
1200,600,100,y,0,ON,0,OFF,0,signal,1
1201,600.5,100,y,0,ON,0,OFF,0,signal,1
1202,601,100,y,0,ON,0,OFF,0,signal,1
1203,601.5,100,y,0,ON,0,OFF,0,signal,1
1204,602,100,y,0,ON,0,OFF,0,signal,1
1205,602.5,100,y,0,ON,0,OFF,0,signal,1
1206,603,100,y,0,ON,0,OFF,0,signal,1
1207,603.5,100,y,0,ON,0,OFF,0,signal,1
1208,604,100,y,0,ON,0,OFF,0,signal,1
1209,604.5,100,y,0,ON,0,OFF,0,signal,1
1210,605,100,y,0,ON,0,OFF,0,signal,1
1211,605.5,100,y,0,ON,0,OFF,0,signal,1
1212,606,100,y,0,ON,0,OFF,0,signal,1
1213,606.5,100,y,0,ON,0,OFF,0,signal,1
1214,607,100,y,0,ON,0,OFF,0,signal,1
1215,607.5,100,y,0,ON,0,OFF,0,signal,1
1216,608,100,y,0,ON,0,OFF,0,signal,1
1217,608.5,100,y,0,ON,0,OFF,0,signal,1
1218,609,100,y,0,ON,0,OFF,0,signal,1
1219,609.5,100,y,0,ON,0,OFF,0,signal,1
1220,610,100,y,0,ON,0,OFF,0,signal,1
1221,610.5,100,y,0,ON,0,OFF,0,signal,1
1222,611,100,y,0,ON,0,OFF,0,signal,1
1223,611.5,100,y,0,ON,0,OFF,0,signal,1
1224,612,100,y,0,ON,0,OFF,0,signal,1
1225,612.5,100,y,0,ON,0,OFF,0,signal,1
1226,613,100,y,0,ON,0,OFF,0,signal,1
1227,613.5,100,y,0,ON,0,OFF,0,signal,1
1228,614,100,y,0,ON,0,OFF,0,signal,1
1229,614.5,100,y,0,ON,0,OFF,0,signal,1
1230,615,100,y,0,ON,0,OFF,0,signal,1
1231,615.5,100,y,0,ON,0,OFF,0,signal,1
1232,616,100,y,0,ON,0,OFF,0,signal,1
1233,616.5,100,y,0,ON,0,OFF,0,signal,1
1234,617,100,y,0,ON,0,OFF,0,signal,1
1235,617.5,100,y,0,ON,0,OFF,0,signal,1
1236,618,100,y,0,ON,0,OFF,0,signal,1
1237,618.5,100,y,0,ON,0,OFF,0,signal,1
1238,619,100,y,0,ON,0,OFF,0,signal,1
1239,619.5,100,y,0,ON,0,OFF,0,signal,1
1240,620,100,y,0,ON,0,OFF,0,signal,1
1241,620.5,100,y,0,ON,0,OFF,0,signal,1
1242,621,100,y,0,ON,0,OFF,0,signal,1
1243,621.5,100,y,0,ON,0,OFF,0,signal,1
1244,622,100,y,0,ON,0,OFF,0,signal,1
1245,622.5,100,y,0,ON,0,OFF,0,signal,1
1246,623,100,y,0,ON,0,OFF,0,signal,1
1247,623.5,100,y,0,ON,0,OFF,0,signal,1
1248,624,100,y,0,ON,0,OFF,0,signal,1
1249,624.5,100,y,0,ON,0,OFF,0,signal,1
1250,625,100,y,0,ON,0,OFF,0,signal,1
1251,625.5,100,y,0,ON,0,OFF,0,signal,1
1252,626,100,y,0,ON,0,OFF,0,signal,1
1253,626.5,100,y,0,ON,0,OFF,0,signal,1
1254,627,100,y,0,ON,0,OFF,0,signal,1
1255,627.5,100,y,0,ON,0,OFF,0,signal,1
1256,628,100,y,0,ON,0,OFF,0,signal,1
1257,628.5,100,y,0,ON,0,OFF,0,signal,1
1258,629,100,y,0,ON,0,OFF,0,signal,1
1259,629.5,100,y,0,ON,0,OFF,0,signal,1
1260,630,100,y,0,ON,0,OFF,0,signal,1
1261,630.5,100,y,0,ON,0,OFF,0,signal,1
1262,631,100,y,0,ON,0,OFF,0,signal,1
1263,631.5,100,y,0,ON,0,OFF,0,signal,1
1264,632,100,y,0,ON,0,OFF,0,signal,1
1265,632.5,100,y,0,ON,0,OFF,0,signal,1
1266,633,100,y,0,ON,0,OFF,0,signal,1
1267,633.5,100,y,0,ON,0,OFF,0,signal,1
1268,634,100,y,0,ON,0,OFF,0,signal,1
1269,634.5,100,y,0,ON,0,OFF,0,signal,1
1270,635,100,y,0,ON,0,OFF,0,signal,1
1271,635.5,100,y,0,ON,0,OFF,0,signal,1
1272,636,100,y,0,ON,0,OFF,0,signal,1
1273,636.5,100,y,0,ON,0,OFF,0,signal,1
1274,637,100,y,0,ON,0,OFF,0,signal,1
1275,637.5,100,y,0,ON,0,OFF,0,signal,1
1276,638,100,y,0,ON,0,OFF,0,signal,1
1277,638.5,100,y,0,ON,0,OFF,0,signal,1
1278,639,100,y,0,ON,0,OFF,0,signal,1
1279,639.5,100,y,0,ON,0,OFF,0,signal,1
1280,640,100,y,0,ON,0,OFF,0,signal,1
1281,640.5,100,y,0,ON,0,OFF,0,signal,1
1282,641,100,y,0,ON,0,OFF,0,signal,1
1283,641.5,100,y,0,ON,0,OFF,0,signal,1
1284,642,100,y,0,ON,0,OFF,0,signal,1
1285,642.5,100,y,0,ON,0,OFF,0,signal,1
1286,643,100,y,0,ON,0,OFF,0,signal,1
1287,643.5,100,y,0,ON,0,OFF,0,signal,1
1288,644,100,y,0,ON,0,OFF,0,signal,1
1289,644.5,100,y,0,ON,0,OFF,0,signal,1
1290,645,100,y,0,ON,0,OFF,0,signal,1
1291,645.5,100,y,0,ON,0,OFF,0,signal,1
1292,646,100,y,0,ON,0,OFF,0,signal,1
1293,646.5,100,y,0,ON,0,OFF,0,signal,1
1294,647,100,y,0,ON,0,OFF,0,signal,1
1295,647.5,100,y,0,ON,0,OFF,0,signal,1
1296,648,100,y,0,ON,0,OFF,0,signal,1
1297,648.5,100,y,0,ON,0,OFF,0,signal,1
1298,649,100,y,0,ON,0,OFF,0,signal,1
1299,649.5,100,y,0,ON,0,OFF,0,signal,1
1300,650,100,y,0,ON,0,OFF,0,signal,1
1301,650.5,100,y,0,ON,0,OFF,0,signal,1
1302,651,100,y,0,ON,0,OFF,0,signal,1
1303,651.5,100,y,0,ON,0,OFF,0,signal,1
1304,652,100,y,0,ON,0,OFF,0,signal,1
1305,652.5,100,y,0,ON,0,OFF,0,signal,1
1306,653,100,y,0,ON,0,OFF,0,signal,1
1307,653.5,100,y,0,ON,0,OFF,0,signal,1
1308,654,100,y,0,ON,0,OFF,0,signal,1
1309,654.5,100,y,0,ON,0,OFF,0,signal,1
1310,655,100,y,0,ON,0,OFF,0,signal,1
1311,655.5,100,y,0,ON,0,OFF,0,signal,1
1312,656,100,y,0,ON,0,OFF,0,signal,1
1313,656.5,100,y,0,ON,0,OFF,0,signal,1
1314,657,100,y,0,ON,0,OFF,0,signal,1
1315,657.5,100,y,0,ON,0,OFF,0,signal,1
1316,658,100,y,0,ON,0,OFF,0,signal,1
1317,658.5,100,y,0,ON,0,OFF,0,signal,1
1318,659,100,y,0,ON,0,OFF,0,signal,1
1319,659.5,100,y,0,ON,0,OFF,0,signal,1
1320,660,100,y,0,ON,0,OFF,0,signal,1
1321,660.5,100,y,0,ON,0,OFF,0,signal,1
1322,661,100,y,0,ON,0,OFF,0,signal,1
1323,661.5,100,y,0,ON,0,OFF,0,signal,1
1324,662,100,y,0,ON,0,OFF,0,signal,1
1325,662.5,100,y,0,ON,0,OFF,0,signal,1
1326,663,100,y,0,ON,0,OFF,0,signal,1
1327,663.5,100,y,0,ON,0,OFF,0,signal,1
1328,664,100,y,0,ON,0,OFF,0,signal,1
1329,664.5,100,y,0,ON,0,OFF,0,signal,1
1330,665,100,y,0,ON,0,OFF,0,signal,1
1331,665.5,100,y,0,ON,0,OFF,0,signal,1
1332,666,100,y,0,ON,0,OFF,0,signal,1
1333,666.5,100,y,0,ON,0,OFF,0,signal,1
1334,667,100,y,0,ON,0,OFF,0,signal,1
1335,667.5,100,y,0,ON,0,OFF,0,signal,1
1336,668,100,y,0,ON,0,OFF,0,signal,1
1337,668.5,100,y,0,ON,0,OFF,0,signal,1
1338,669,100,y,0,ON,0,OFF,0,signal,1
1339,669.5,100,y,0,ON,0,OFF,0,signal,1
1340,670,100,y,0,ON,0,OFF,0,signal,1
1341,670.5,100,y,0,ON,0,OFF,0,signal,1
1342,671,100,y,0,ON,0,OFF,0,signal,1
1343,671.5,100,y,0,ON,0,OFF,0,signal,1
1344,672,100,y,0,ON,0,OFF,0,signal,1
1345,672.5,100,y,0,ON,0,OFF,0,signal,1
1346,673,100,y,0,ON,0,OFF,0,signal,1
1347,673.5,100,y,0,ON,0,OFF,0,signal,1
1348,674,100,y,0,ON,0,OFF,0,signal,1
1349,674.5,100,y,0,ON,0,OFF,0,signal,1
1350,675,100,y,0,ON,0,OFF,0,signal,1
1351,675.5,100,y,0,ON,0,OFF,0,signal,1
1352,676,100,y,0,ON,0,OFF,0,signal,1
1353,676.5,100,y,0,ON,0,OFF,0,signal,1
1354,677,100,y,0,ON,0,OFF,0,signal,1
1355,677.5,100,y,0,ON,0,OFF,0,signal,1
1356,678,100,y,0,ON,0,OFF,0,signal,1
1357,678.5,100,y,0,ON,0,OFF,0,signal,1
1358,679,100,y,0,ON,0,OFF,0,signal,1
1359,679.5,100,y,0,ON,0,OFF,0,signal,1
1360,680,100,y,0,ON,0,OFF,0,signal,1
1361,680.5,100,y,0,ON,0,OFF,0,signal,1
1362,681,100,y,0,ON,0,OFF,0,signal,1
1363,681.5,100,y,0,ON,0,OFF,0,signal,1
1364,682,100,y,0,ON,0,OFF,0,signal,1
1365,682.5,100,y,0,ON,0,OFF,0,signal,1
1366,683,100,y,0,ON,0,OFF,0,signal,1
1367,683.5,100,y,0,ON,0,OFF,0,signal,1
1368,684,100,y,0,ON,0,OFF,0,signal,1
1369,684.5,100,y,0,ON,0,OFF,0,signal,1
1370,685,100,y,0,ON,0,OFF,0,signal,1
1371,685.5,100,y,0,ON,0,OFF,0,signal,1
1372,686,100,y,0,ON,0,OFF,0,signal,1
1373,686.5,100,y,0,ON,0,OFF,0,signal,1
1374,687,100,y,0,ON,0,OFF,0,signal,1
1375,687.5,100,y,0,ON,0,OFF,0,signal,1
1376,688,100,y,0,ON,0,OFF,0,signal,1
1377,688.5,100,y,0,ON,0,OFF,0,signal,1
1378,689,100,y,0,ON,0,OFF,0,signal,1
1379,689.5,100,y,0,ON,0,OFF,0,signal,1
1380,690,100,y,0,ON,0,OFF,0,signal,1
1381,690.5,100,y,0,ON,0,OFF,0,signal,1
1382,691,100,y,0,ON,0,OFF,0,signal,1
1383,691.5,100,y,0,ON,0,OFF,0,signal,1
1384,692,100,y,0,ON,0,OFF,0,signal,1
1385,692.5,100,y,0,ON,0,OFF,0,signal,1
1386,693,100,y,0,ON,0,OFF,0,signal,1
1387,693.5,100,y,0,ON,0,OFF,0,signal,1
1388,694,100,y,0,ON,0,OFF,0,signal,1
1389,694.5,100,y,0,ON,0,OFF,0,signal,1
1390,695,100,y,0,ON,0,OFF,0,signal,1
1391,695.5,100,y,0,ON,0,OFF,0,signal,1
1392,696,100,y,0,ON,0,OFF,0,signal,1
1393,696.5,100,y,0,ON,0,OFF,0,signal,1
1394,697,100,y,0,ON,0,OFF,0,signal,1
1395,697.5,100,y,0,ON,0,OFF,0,signal,1
1396,698,100,y,0,ON,0,OFF,0,signal,1
1397,698.5,100,y,0,ON,0,OFF,0,signal,1
1398,699,100,y,0,ON,0,OFF,0,signal,1
1399,699.5,100,y,0,ON,0,OFF,0,signal,1
1400,700,100,y,0,ON,0,OFF,0,signal,1
1401,700.5,100,y,0,ON,0,OFF,0,signal,1
1402,701,100,y,0,ON,0,OFF,0,signal,1
1403,701.5,100,y,0,ON,0,OFF,0,signal,1
1404,702,100,y,0,ON,0,OFF,0,signal,1
1405,702.5,100,y,0,ON,0,OFF,0,signal,1
1406,703,100,y,0,ON,0,OFF,0,signal,1
1407,703.5,100,y,0,ON,0,OFF,0,signal,1
1408,704,100,y,0,ON,0,OFF,0,signal,1
1409,704.5,100,y,0,ON,0,OFF,0,signal,1
1410,705,100,y,0,ON,0,OFF,0,signal,1
1411,705.5,100,y,0,ON,0,OFF,0,signal,1
1412,706,100,y,0,ON,0,OFF,0,signal,1
1413,706.5,100,y,0,ON,0,OFF,0,signal,1
1414,707,100,y,0,ON,0,OFF,0,signal,1
1415,707.5,100,y,0,ON,0,OFF,0,signal,1
1416,708,100,y,0,ON,0,OFF,0,signal,1
1417,708.5,100,y,0,ON,0,OFF,0,signal,1
1418,709,100,y,0,ON,0,OFF,0,signal,1
1419,709.5,100,y,0,ON,0,OFF,0,signal,1
1420,710,100,y,0,ON,0,OFF,0,signal,1
1421,710.5,100,y,0,ON,0,OFF,0,signal,1
1422,711,100,y,0,ON,0,OFF,0,signal,1
1423,711.5,100,y,0,ON,0,OFF,0,signal,1
1424,712,100,y,0,ON,0,OFF,0,signal,1
1425,712.5,100,y,0,ON,0,OFF,0,signal,1
1426,713,100,y,0,ON,0,OFF,0,signal,1
1427,713.5,100,y,0,ON,0,OFF,0,signal,1
1428,714,100,y,0,ON,0,OFF,0,signal,1
1429,714.5,100,y,0,ON,0,OFF,0,signal,1
1430,715,100,y,0,ON,0,OFF,0,signal,1
1431,715.5,100,y,0,ON,0,OFF,0,signal,1
1432,716,100,y,0,ON,0,OFF,0,signal,1
1433,716.5,100,y,0,ON,0,OFF,0,signal,1
1434,717,100,y,0,ON,0,OFF,0,signal,1
1435,717.5,100,y,0,ON,0,OFF,0,signal,1
1436,718,100,y,0,ON,0,OFF,0,signal,1
1437,718.5,100,y,0,ON,0,OFF,0,signal,1
1438,719,100,y,0,ON,0,OFF,0,signal,1
1439,719.5,100,y,0,ON,0,OFF,0,signal,1
1440,720,100,y,0,ON,0,OFF,0,signal,1
1441,720.5,100,y,0,ON,0,OFF,0,signal,1
1442,721,100,y,0,ON,0,OFF,0,signal,1
1443,721.5,100,y,0,ON,0,OFF,0,signal,1
1444,722,100,y,0,ON,0,OFF,0,signal,1
1445,722.5,100,y,0,ON,0,OFF,0,signal,1
1446,723,100,y,0,ON,0,OFF,0,signal,1
1447,723.5,100,y,0,ON,0,OFF,0,signal,1
1448,724,100,y,0,ON,0,OFF,0,signal,1
1449,724.5,100,y,0,ON,0,OFF,0,signal,1
1450,725,100,y,0,ON,0,OFF,0,signal,1
1451,725.5,100,y,0,ON,0,OFF,0,signal,1
1452,726,100,y,0,ON,0,OFF,0,signal,1
1453,726.5,100,y,0,ON,0,OFF,0,signal,1
1454,727,100,y,0,ON,0,OFF,0,signal,1
1455,727.5,100,y,0,ON,0,OFF,0,signal,1
1456,728,100,y,0,ON,0,OFF,0,signal,1
1457,728.5,100,y,0,ON,0,OFF,0,signal,1
1458,729,100,y,0,ON,0,OFF,0,signal,1
1459,729.5,100,y,0,ON,0,OFF,0,signal,1
1460,730,100,y,0,ON,0,OFF,0,signal,1
1461,730.5,100,y,0,ON,0,OFF,0,signal,1
1462,731,100,y,0,ON,0,OFF,0,signal,1
1463,731.5,100,y,0,ON,0,OFF,0,signal,1
1464,732,100,y,0,ON,0,OFF,0,signal,1
1465,732.5,100,y,0,ON,0,OFF,0,signal,1
1466,733,100,y,0,ON,0,OFF,0,signal,1
1467,733.5,100,y,0,ON,0,OFF,0,signal,1
1468,734,100,y,0,ON,0,OFF,0,signal,1
1469,734.5,100,y,0,ON,0,OFF,0,signal,1
1470,735,100,y,0,ON,0,OFF,0,signal,1
1471,735.5,100,y,0,ON,0,OFF,0,signal,1
1472,736,100,y,0,ON,0,OFF,0,signal,1
1473,736.5,100,y,0,ON,0,OFF,0,signal,1
1474,737,100,y,0,ON,0,OFF,0,signal,1
1475,737.5,100,y,0,ON,0,OFF,0,signal,1
1476,738,100,y,0,ON,0,OFF,0,signal,1
1477,738.5,100,y,0,ON,0,OFF,0,signal,1
1478,739,100,y,0,ON,0,OFF,0,signal,1
1479,739.5,100,y,0,ON,0,OFF,0,signal,1
1480,740,100,y,0,ON,0,OFF,0,signal,1
1481,740.5,100,y,0,ON,0,OFF,0,signal,1
1482,741,100,y,0,ON,0,OFF,0,signal,1
1483,741.5,100,y,0,ON,0,OFF,0,signal,1
1484,742,100,y,0,ON,0,OFF,0,signal,1
1485,742.5,100,y,0,ON,0,OFF,0,signal,1
1486,743,100,y,0,ON,0,OFF,0,signal,1
1487,743.5,100,y,0,ON,0,OFF,0,signal,1
1488,744,100,y,0,ON,0,OFF,0,signal,1
1489,744.5,100,y,0,ON,0,OFF,0,signal,1
1490,745,100,y,0,ON,0,OFF,0,signal,1
1491,745.5,100,y,0,ON,0,OFF,0,signal,1
1492,746,100,y,0,ON,0,OFF,0,signal,1
1493,746.5,100,y,0,ON,0,OFF,0,signal,1
1494,747,100,y,0,ON,0,OFF,0,signal,1
1495,747.5,100,y,0,ON,0,OFF,0,signal,1
1496,748,100,y,0,ON,0,OFF,0,signal,1
1497,748.5,100,y,0,ON,0,OFF,0,signal,1
1498,749,100,y,0,ON,0,OFF,0,signal,1
1499,749.5,100,y,0,ON,0,OFF,0,signal,1
1500,750,100,y,0,ON,0,OFF,0,signal,1
1501,750.5,100,y,0,ON,0,OFF,0,signal,1
1502,751,100,y,0,ON,0,OFF,0,signal,1
1503,751.5,100,y,0,ON,0,OFF,0,signal,1
1504,752,100,y,0,ON,0,OFF,0,signal,1
1505,752.5,100,y,0,ON,0,OFF,0,signal,1
1506,753,100,y,0,ON,0,OFF,0,signal,1
1507,753.5,100,y,0,ON,0,OFF,0,signal,1
1508,754,100,y,0,ON,0,OFF,0,signal,1
1509,754.5,100,y,0,ON,0,OFF,0,signal,1
1510,755,100,y,0,ON,0,OFF,0,signal,1
1511,755.5,100,y,0,ON,0,OFF,0,signal,1
1512,756,100,y,0,ON,0,OFF,0,signal,1
1513,756.5,100,y,0,ON,0,OFF,0,signal,1
1514,757,100,y,0,ON,0,OFF,0,signal,1
1515,757.5,100,y,0,ON,0,OFF,0,signal,1
1516,758,100,y,0,ON,0,OFF,0,signal,1
1517,758.5,100,y,0,ON,0,OFF,0,signal,1
1518,759,100,y,0,ON,0,OFF,0,signal,1
1519,759.5,100,y,0,ON,0,OFF,0,signal,1
1520,760,100,y,0,ON,0,OFF,0,signal,1
1521,760.5,100,y,0,ON,0,OFF,0,signal,1
1522,761,100,y,0,ON,0,OFF,0,signal,1
1523,761.5,100,y,0,ON,0,OFF,0,signal,1
1524,762,100,y,0,ON,0,OFF,0,signal,1
1525,762.5,100,y,0,ON,0,OFF,0,signal,1
1526,763,100,y,0,ON,0,OFF,0,signal,1
1527,763.5,100,y,0,ON,0,OFF,0,signal,1
1528,764,100,y,0,ON,0,OFF,0,signal,1
1529,764.5,100,y,0,ON,0,OFF,0,signal,1
1530,765,100,y,0,ON,0,OFF,0,signal,1
1531,765.5,100,y,0,ON,0,OFF,0,signal,1
1532,766,100,y,0,ON,0,OFF,0,signal,1
1533,766.5,100,y,0,ON,0,OFF,0,signal,1
1534,767,100,y,0,ON,0,OFF,0,signal,1
1535,767.5,100,y,0,ON,0,OFF,0,signal,1
1536,768,100,y,0,ON,0,OFF,0,signal,1
1537,768.5,100,y,0,ON,0,OFF,0,signal,1
1538,769,100,y,0,ON,0,OFF,0,signal,1
1539,769.5,100,y,0,ON,0,OFF,0,signal,1
1540,770,100,y,0,ON,0,OFF,0,signal,1
1541,770.5,100,y,0,ON,0,OFF,0,signal,1
1542,771,100,y,0,ON,0,OFF,0,signal,1
1543,771.5,100,y,0,ON,0,OFF,0,signal,1
1544,772,100,y,0,ON,0,OFF,0,signal,1
1545,772.5,100,y,0,ON,0,OFF,0,signal,1
1546,773,100,y,0,ON,0,OFF,0,signal,1
1547,773.5,100,y,0,ON,0,OFF,0,signal,1
1548,774,100,y,0,ON,0,OFF,0,signal,1
1549,774.5,100,y,0,ON,0,OFF,0,signal,1
1550,775,100,y,0,ON,0,OFF,0,signal,1
1551,775.5,100,y,0,ON,0,OFF,0,signal,1
1552,776,100,y,0,ON,0,OFF,0,signal,1
1553,776.5,100,y,0,ON,0,OFF,0,signal,1
1554,777,100,y,0,ON,0,OFF,0,signal,1
1555,777.5,100,y,0,ON,0,OFF,0,signal,1
1556,778,100,y,0,ON,0,OFF,0,signal,1
1557,778.5,100,y,0,ON,0,OFF,0,signal,1
1558,779,100,y,0,ON,0,OFF,0,signal,1
1559,779.5,100,y,0,ON,0,OFF,0,signal,1
1560,780,100,y,0,ON,0,OFF,0,signal,1
1561,780.5,100,y,0,ON,0,OFF,0,signal,1
1562,781,100,y,0,ON,0,OFF,0,signal,1
1563,781.5,100,y,0,ON,0,OFF,0,signal,1
1564,782,100,y,0,ON,0,OFF,0,signal,1
1565,782.5,100,y,0,ON,0,OFF,0,signal,1
1566,783,100,y,0,ON,0,OFF,0,signal,1
1567,783.5,100,y,0,ON,0,OFF,0,signal,1
1568,784,100,y,0,ON,0,OFF,0,signal,1
1569,784.5,100,y,0,ON,0,OFF,0,signal,1
1570,785,100,y,0,ON,0,OFF,0,signal,1
1571,785.5,100,y,0,ON,0,OFF,0,signal,1
1572,786,100,y,0,ON,0,OFF,0,signal,1
1573,786.5,100,y,0,ON,0,OFF,0,signal,1
1574,787,100,y,0,ON,0,OFF,0,signal,1
1575,787.5,100,y,0,ON,0,OFF,0,signal,1
1576,788,100,y,0,ON,0,OFF,0,signal,1
1577,788.5,100,y,0,ON,0,OFF,0,signal,1
1578,789,100,y,0,ON,0,OFF,0,signal,1
1579,789.5,100,y,0,ON,0,OFF,0,signal,1
1580,790,100,y,0,ON,0,OFF,0,signal,1
1581,790.5,100,y,0,ON,0,OFF,0,signal,1
1582,791,100,y,0,ON,0,OFF,0,signal,1
1583,791.5,100,y,0,ON,0,OFF,0,signal,1
1584,792,100,y,0,ON,0,OFF,0,signal,1
1585,792.5,100,y,0,ON,0,OFF,0,signal,1
1586,793,100,y,0,ON,0,OFF,0,signal,1
1587,793.5,100,y,0,ON,0,OFF,0,signal,1
1588,794,100,y,0,ON,0,OFF,0,signal,1
1589,794.5,100,y,0,ON,0,OFF,0,signal,1
1590,795,100,y,0,ON,0,OFF,0,signal,1
1591,795.5,100,y,0,ON,0,OFF,0,signal,1
1592,796,100,y,0,ON,0,OFF,0,signal,1
1593,796.5,100,y,0,ON,0,OFF,0,signal,1
1594,797,100,y,0,ON,0,OFF,0,signal,1
1595,797.5,100,y,0,ON,0,OFF,0,signal,1
1596,798,100,y,0,ON,0,OFF,0,signal,1
1597,798.5,100,y,0,ON,0,OFF,0,signal,1
1598,799,100,y,0,ON,0,OFF,0,signal,1
1599,799.5,100,y,0,ON,0,OFF,0,signal,1
1600,800,100,y,0,ON,0,OFF,0,signal,1
1601,800.5,100,y,0,ON,0,OFF,0,signal,1
1602,801,100,y,0,ON,0,OFF,0,signal,1
1603,801.5,100,y,0,ON,0,OFF,0,signal,1
1604,802,100,y,0,ON,0,OFF,0,signal,1
1605,802.5,100,y,0,ON,0,OFF,0,signal,1
1606,803,100,y,0,ON,0,OFF,0,signal,1
1607,803.5,100,y,0,ON,0,OFF,0,signal,1
1608,804,100,y,0,ON,0,OFF,0,signal,1
1609,804.5,100,y,0,ON,0,OFF,0,signal,1
1610,805,100,y,0,ON,0,OFF,0,signal,1
1611,805.5,100,y,0,ON,0,OFF,0,signal,1
1612,806,100,y,0,ON,0,OFF,0,signal,1
1613,806.5,100,y,0,ON,0,OFF,0,signal,1
1614,807,100,y,0,ON,0,OFF,0,signal,1
1615,807.5,100,y,0,ON,0,OFF,0,signal,1
1616,808,100,y,0,ON,0,OFF,0,signal,1
1617,808.5,100,y,0,ON,0,OFF,0,signal,1
1618,809,100,y,0,ON,0,OFF,0,signal,1
1619,809.5,100,y,0,ON,0,OFF,0,signal,1
1620,810,100,y,0,ON,0,OFF,0,signal,1
1621,810.5,100,y,0,ON,0,OFF,0,signal,1
1622,811,100,y,0,ON,0,OFF,0,signal,1
1623,811.5,100,y,0,ON,0,OFF,0,signal,1
1624,812,100,y,0,ON,0,OFF,0,signal,1
1625,812.5,100,y,0,ON,0,OFF,0,signal,1
1626,813,100,y,0,ON,0,OFF,0,signal,1
1627,813.5,100,y,0,ON,0,OFF,0,signal,1
1628,814,100,y,0,ON,0,OFF,0,signal,1
1629,814.5,100,y,0,ON,0,OFF,0,signal,1
1630,815,100,y,0,ON,0,OFF,0,signal,1
1631,815.5,100,y,0,ON,0,OFF,0,signal,1
1632,816,100,y,0,ON,0,OFF,0,signal,1
1633,816.5,100,y,0,ON,0,OFF,0,signal,1
1634,817,100,y,0,ON,0,OFF,0,signal,1
1635,817.5,100,y,0,ON,0,OFF,0,signal,1
1636,818,100,y,0,ON,0,OFF,0,signal,1
1637,818.5,100,y,0,ON,0,OFF,0,signal,1
1638,819,100,y,0,ON,0,OFF,0,signal,1
1639,819.5,100,y,0,ON,0,OFF,0,signal,1
1640,820,100,y,0,ON,0,OFF,0,signal,1
1641,820.5,100,y,0,ON,0,OFF,0,signal,1
1642,821,100,y,0,ON,0,OFF,0,signal,1
1643,821.5,100,y,0,ON,0,OFF,0,signal,1
1644,822,100,y,0,ON,0,OFF,0,signal,1
1645,822.5,100,y,0,ON,0,OFF,0,signal,1
1646,823,100,y,0,ON,0,OFF,0,signal,1
1647,823.5,100,y,0,ON,0,OFF,0,signal,1
1648,824,100,y,0,ON,0,OFF,0,signal,1
1649,824.5,100,y,0,ON,0,OFF,0,signal,1
1650,825,100,y,0,ON,0,OFF,0,signal,1
1651,825.5,100,y,0,ON,0,OFF,0,signal,1
1652,826,100,y,0,ON,0,OFF,0,signal,1
1653,826.5,100,y,0,ON,0,OFF,0,signal,1
1654,827,100,y,0,ON,0,OFF,0,signal,1
1655,827.5,100,y,0,ON,0,OFF,0,signal,1
1656,828,100,y,0,ON,0,OFF,0,signal,1
1657,828.5,100,y,0,ON,0,OFF,0,signal,1
1658,829,100,y,0,ON,0,OFF,0,signal,1
1659,829.5,100,y,0,ON,0,OFF,0,signal,1
1660,830,100,y,0,ON,0,OFF,0,signal,1
1661,830.5,100,y,0,ON,0,OFF,0,signal,1
1662,831,100,y,0,ON,0,OFF,0,signal,1
1663,831.5,100,y,0,ON,0,OFF,0,signal,1
1664,832,100,y,0,ON,0,OFF,0,signal,1
1665,832.5,100,y,0,ON,0,OFF,0,signal,1
1666,833,100,y,0,ON,0,OFF,0,signal,1
1667,833.5,100,y,0,ON,0,OFF,0,signal,1
1668,834,100,y,0,ON,0,OFF,0,signal,1
1669,834.5,100,y,0,ON,0,OFF,0,signal,1
1670,835,100,y,0,ON,0,OFF,0,signal,1
1671,835.5,100,y,0,ON,0,OFF,0,signal,1
1672,836,100,y,0,ON,0,OFF,0,signal,1
1673,836.5,100,y,0,ON,0,OFF,0,signal,1
1674,837,100,y,0,ON,0,OFF,0,signal,1
1675,837.5,100,y,0,ON,0,OFF,0,signal,1
1676,838,100,y,0,ON,0,OFF,0,signal,1
1677,838.5,100,y,0,ON,0,OFF,0,signal,1
1678,839,100,y,0,ON,0,OFF,0,signal,1
1679,839.5,100,y,0,ON,0,OFF,0,signal,1
1680,840,100,y,0,ON,0,OFF,0,signal,1
1681,840.5,100,y,0,ON,0,OFF,0,signal,1
1682,841,100,y,0,ON,0,OFF,0,signal,1
1683,841.5,100,y,0,ON,0,OFF,0,signal,1
1684,842,100,y,0,ON,0,OFF,0,signal,1
1685,842.5,100,y,0,ON,0,OFF,0,signal,1
1686,843,100,y,0,ON,0,OFF,0,signal,1
1687,843.5,100,y,0,ON,0,OFF,0,signal,1
1688,844,100,y,0,ON,0,OFF,0,signal,1
1689,844.5,100,y,0,ON,0,OFF,0,signal,1
1690,845,100,y,0,ON,0,OFF,0,signal,1
1691,845.5,100,y,0,ON,0,OFF,0,signal,1
1692,846,100,y,0,ON,0,OFF,0,signal,1
1693,846.5,100,y,0,ON,0,OFF,0,signal,1
1694,847,100,y,0,ON,0,OFF,0,signal,1
1695,847.5,100,y,0,ON,0,OFF,0,signal,1
1696,848,100,y,0,ON,0,OFF,0,signal,1
1697,848.5,100,y,0,ON,0,OFF,0,signal,1
1698,849,100,y,0,ON,0,OFF,0,signal,1
1699,849.5,100,y,0,ON,0,OFF,0,signal,1
1700,850,100,y,0,ON,0,OFF,0,signal,1
1701,850.5,100,y,0,ON,0,OFF,0,signal,1
1702,851,100,y,0,ON,0,OFF,0,signal,1
1703,851.5,100,y,0,ON,0,OFF,0,signal,1
1704,852,100,y,0,ON,0,OFF,0,signal,1
1705,852.5,100,y,0,ON,0,OFF,0,signal,1
1706,853,100,y,0,ON,0,OFF,0,signal,1
1707,853.5,100,y,0,ON,0,OFF,0,signal,1
1708,854,100,y,0,ON,0,OFF,0,signal,1
1709,854.5,100,y,0,ON,0,OFF,0,signal,1
1710,855,100,y,0,ON,0,OFF,0,signal,1
1711,855.5,100,y,0,ON,0,OFF,0,signal,1
1712,856,100,y,0,ON,0,OFF,0,signal,1
1713,856.5,100,y,0,ON,0,OFF,0,signal,1
1714,857,100,y,0,ON,0,OFF,0,signal,1
1715,857.5,100,y,0,ON,0,OFF,0,signal,1
1716,858,100,y,0,ON,0,OFF,0,signal,1
1717,858.5,100,y,0,ON,0,OFF,0,signal,1
1718,859,100,y,0,ON,0,OFF,0,signal,1
1719,859.5,100,y,0,ON,0,OFF,0,signal,1
1720,860,100,y,0,ON,0,OFF,0,signal,1
1721,860.5,100,y,0,ON,0,OFF,0,signal,1
1722,861,100,y,0,ON,0,OFF,0,signal,1
1723,861.5,100,y,0,ON,0,OFF,0,signal,1
1724,862,100,y,0,ON,0,OFF,0,signal,1
1725,862.5,100,y,0,ON,0,OFF,0,signal,1
1726,863,100,y,0,ON,0,OFF,0,signal,1
1727,863.5,100,y,0,ON,0,OFF,0,signal,1
1728,864,100,y,0,ON,0,OFF,0,signal,1
1729,864.5,100,y,0,ON,0,OFF,0,signal,1
1730,865,100,y,0,ON,0,OFF,0,signal,1
1731,865.5,100,y,0,ON,0,OFF,0,signal,1
1732,866,100,y,0,ON,0,OFF,0,signal,1
1733,866.5,100,y,0,ON,0,OFF,0,signal,1
1734,867,100,y,0,ON,0,OFF,0,signal,1
1735,867.5,100,y,0,ON,0,OFF,0,signal,1
1736,868,100,y,0,ON,0,OFF,0,signal,1
1737,868.5,100,y,0,ON,0,OFF,0,signal,1
1738,869,100,y,0,ON,0,OFF,0,signal,1
1739,869.5,100,y,0,ON,0,OFF,0,signal,1
1740,870,100,y,0,ON,0,OFF,0,signal,1
1741,870.5,100,y,0,ON,0,OFF,0,signal,1
1742,871,100,y,0,ON,0,OFF,0,signal,1
1743,871.5,100,y,0,ON,0,OFF,0,signal,1
1744,872,100,y,0,ON,0,OFF,0,signal,1
1745,872.5,100,y,0,ON,0,OFF,0,signal,1
1746,873,100,y,0,ON,0,OFF,0,signal,1
1747,873.5,100,y,0,ON,0,OFF,0,signal,1
1748,874,100,y,0,ON,0,OFF,0,signal,1
1749,874.5,100,y,0,ON,0,OFF,0,signal,1
1750,875,100,y,0,ON,0,OFF,0,signal,1
1751,875.5,100,y,0,ON,0,OFF,0,signal,1
1752,876,100,y,0,ON,0,OFF,0,signal,1
1753,876.5,100,y,0,ON,0,OFF,0,signal,1
1754,877,100,y,0,ON,0,OFF,0,signal,1
1755,877.5,100,y,0,ON,0,OFF,0,signal,1
1756,878,100,y,0,ON,0,OFF,0,signal,1
1757,878.5,100,y,0,ON,0,OFF,0,signal,1
1758,879,100,y,0,ON,0,OFF,0,signal,1
1759,879.5,100,y,0,ON,0,OFF,0,signal,1
1760,880,100,y,0,ON,0,OFF,0,signal,1
1761,880.5,100,y,0,ON,0,OFF,0,signal,1
1762,881,100,y,0,ON,0,OFF,0,signal,1
1763,881.5,100,y,0,ON,0,OFF,0,signal,1
1764,882,100,y,0,ON,0,OFF,0,signal,1
1765,882.5,100,y,0,ON,0,OFF,0,signal,1
1766,883,100,y,0,ON,0,OFF,0,signal,1
1767,883.5,100,y,0,ON,0,OFF,0,signal,1
1768,884,100,y,0,ON,0,OFF,0,signal,1
1769,884.5,100,y,0,ON,0,OFF,0,signal,1
1770,885,100,y,0,ON,0,OFF,0,signal,1
1771,885.5,100,y,0,ON,0,OFF,0,signal,1
1772,886,100,y,0,ON,0,OFF,0,signal,1
1773,886.5,100,y,0,ON,0,OFF,0,signal,1
1774,887,100,y,0,ON,0,OFF,0,signal,1
1775,887.5,100,y,0,ON,0,OFF,0,signal,1
1776,888,100,y,0,ON,0,OFF,0,signal,1
1777,888.5,100,y,0,ON,0,OFF,0,signal,1
1778,889,100,y,0,ON,0,OFF,0,signal,1
1779,889.5,100,y,0,ON,0,OFF,0,signal,1
1780,890,100,y,0,ON,0,OFF,0,signal,1
1781,890.5,100,y,0,ON,0,OFF,0,signal,1
1782,891,100,y,0,ON,0,OFF,0,signal,1
1783,891.5,100,y,0,ON,0,OFF,0,signal,1
1784,892,100,y,0,ON,0,OFF,0,signal,1
1785,892.5,100,y,0,ON,0,OFF,0,signal,1
1786,893,100,y,0,ON,0,OFF,0,signal,1
1787,893.5,100,y,0,ON,0,OFF,0,signal,1
1788,894,100,y,0,ON,0,OFF,0,signal,1
1789,894.5,100,y,0,ON,0,OFF,0,signal,1
1790,895,100,y,0,ON,0,OFF,0,signal,1
1791,895.5,100,y,0,ON,0,OFF,0,signal,1
1792,896,100,y,0,ON,0,OFF,0,signal,1
1793,896.5,100,y,0,ON,0,OFF,0,signal,1
1794,897,100,y,0,ON,0,OFF,0,signal,1
1795,897.5,100,y,0,ON,0,OFF,0,signal,1
1796,898,100,y,0,ON,0,OFF,0,signal,1
1797,898.5,100,y,0,ON,0,OFF,0,signal,1
1798,899,100,y,0,ON,0,OFF,0,signal,1
1799,899.5,100,y,0,ON,0,OFF,0,signal,1
1800,900,100,y,0,ON,0,OFF,0,signal,1
1801,900.5,100,y,0,ON,0,OFF,0,signal,1
1802,901,100,y,0,ON,0,OFF,0,signal,1
1803,901.5,100,y,0,ON,0,OFF,0,signal,1
1804,902,100,y,0,ON,0,OFF,0,signal,1
1805,902.5,100,y,0,ON,0,OFF,0,signal,1
1806,903,100,y,0,ON,0,OFF,0,signal,1
1807,903.5,100,y,0,ON,0,OFF,0,signal,1
1808,904,100,y,0,ON,0,OFF,0,signal,1
1809,904.5,100,y,0,ON,0,OFF,0,signal,1
1810,905,100,y,0,ON,0,OFF,0,signal,1
1811,905.5,100,y,0,ON,0,OFF,0,signal,1
1812,906,100,y,0,ON,0,OFF,0,signal,1
1813,906.5,100,y,0,ON,0,OFF,0,signal,1
1814,907,100,y,0,ON,0,OFF,0,signal,1
1815,907.5,100,y,0,ON,0,OFF,0,signal,1
1816,908,100,y,0,ON,0,OFF,0,signal,1
1817,908.5,100,y,0,ON,0,OFF,0,signal,1
1818,909,100,y,0,ON,0,OFF,0,signal,1
1819,909.5,100,y,0,ON,0,OFF,0,signal,1
1820,910,100,y,0,ON,0,OFF,0,signal,1
1821,910.5,100,y,0,ON,0,OFF,0,signal,1
1822,911,100,y,0,ON,0,OFF,0,signal,1
1823,911.5,100,y,0,ON,0,OFF,0,signal,1
1824,912,100,y,0,ON,0,OFF,0,signal,1
1825,912.5,100,y,0,ON,0,OFF,0,signal,1
1826,913,100,y,0,ON,0,OFF,0,signal,1
1827,913.5,100,y,0,ON,0,OFF,0,signal,1
1828,914,100,y,0,ON,0,OFF,0,signal,1
1829,914.5,100,y,0,ON,0,OFF,0,signal,1
1830,915,100,y,0,ON,0,OFF,0,signal,1
1831,915.5,100,y,0,ON,0,OFF,0,signal,1
1832,916,100,y,0,ON,0,OFF,0,signal,1
1833,916.5,100,y,0,ON,0,OFF,0,signal,1
1834,917,100,y,0,ON,0,OFF,0,signal,1
1835,917.5,100,y,0,ON,0,OFF,0,signal,1
1836,918,100,y,0,ON,0,OFF,0,signal,1
1837,918.5,100,y,0,ON,0,OFF,0,signal,1
1838,919,100,y,0,ON,0,OFF,0,signal,1
1839,919.5,100,y,0,ON,0,OFF,0,signal,1
1840,920,100,y,0,ON,0,OFF,0,signal,1
1841,920.5,100,y,0,ON,0,OFF,0,signal,1
1842,921,100,y,0,ON,0,OFF,0,signal,1
1843,921.5,100,y,0,ON,0,OFF,0,signal,1
1844,922,100,y,0,ON,0,OFF,0,signal,1
1845,922.5,100,y,0,ON,0,OFF,0,signal,1
1846,923,100,y,0,ON,0,OFF,0,signal,1
1847,923.5,100,y,0,ON,0,OFF,0,signal,1
1848,924,100,y,0,ON,0,OFF,0,signal,1
1849,924.5,100,y,0,ON,0,OFF,0,signal,1
1850,925,100,y,0,ON,0,OFF,0,signal,1
1851,925.5,100,y,0,ON,0,OFF,0,signal,1
1852,926,100,y,0,ON,0,OFF,0,signal,1
1853,926.5,100,y,0,ON,0,OFF,0,signal,1
1854,927,100,y,0,ON,0,OFF,0,signal,1
1855,927.5,100,y,0,ON,0,OFF,0,signal,1
1856,928,100,y,0,ON,0,OFF,0,signal,1
1857,928.5,100,y,0,ON,0,OFF,0,signal,1
1858,929,100,y,0,ON,0,OFF,0,signal,1
1859,929.5,100,y,0,ON,0,OFF,0,signal,1
1860,930,100,y,0,ON,0,OFF,0,signal,1
1861,930.5,100,y,0,ON,0,OFF,0,signal,1
1862,931,100,y,0,ON,0,OFF,0,signal,1
1863,931.5,100,y,0,ON,0,OFF,0,signal,1
1864,932,100,y,0,ON,0,OFF,0,signal,1
1865,932.5,100,y,0,ON,0,OFF,0,signal,1
1866,933,100,y,0,ON,0,OFF,0,signal,1
1867,933.5,100,y,0,ON,0,OFF,0,signal,1
1868,934,100,y,0,ON,0,OFF,0,signal,1
1869,934.5,100,y,0,ON,0,OFF,0,signal,1
1870,935,100,y,0,ON,0,OFF,0,signal,1
1871,935.5,100,y,0,ON,0,OFF,0,signal,1
1872,936,100,y,0,ON,0,OFF,0,signal,1
1873,936.5,100,y,0,ON,0,OFF,0,signal,1
1874,937,100,y,0,ON,0,OFF,0,signal,1
1875,937.5,100,y,0,ON,0,OFF,0,signal,1
1876,938,100,y,0,ON,0,OFF,0,signal,1
1877,938.5,100,y,0,ON,0,OFF,0,signal,1
1878,939,100,y,0,ON,0,OFF,0,signal,1
1879,939.5,100,y,0,ON,0,OFF,0,signal,1
1880,940,100,y,0,ON,0,OFF,0,signal,1
1881,940.5,100,y,0,ON,0,OFF,0,signal,1
1882,941,100,y,0,ON,0,OFF,0,signal,1
1883,941.5,100,y,0,ON,0,OFF,0,signal,1
1884,942,100,y,0,ON,0,OFF,0,signal,1
1885,942.5,100,y,0,ON,0,OFF,0,signal,1
1886,943,100,y,0,ON,0,OFF,0,signal,1
1887,943.5,100,y,0,ON,0,OFF,0,signal,1
1888,944,100,y,0,ON,0,OFF,0,signal,1
1889,944.5,100,y,0,ON,0,OFF,0,signal,1
1890,945,100,y,0,ON,0,OFF,0,signal,1
1891,945.5,100,y,0,ON,0,OFF,0,signal,1
1892,946,100,y,0,ON,0,OFF,0,signal,1
1893,946.5,100,y,0,ON,0,OFF,0,signal,1
1894,947,100,y,0,ON,0,OFF,0,signal,1
1895,947.5,100,y,0,ON,0,OFF,0,signal,1
1896,948,100,y,0,ON,0,OFF,0,signal,1
1897,948.5,100,y,0,ON,0,OFF,0,signal,1
1898,949,100,y,0,ON,0,OFF,0,signal,1
1899,949.5,100,y,0,ON,0,OFF,0,signal,1
1900,950,100,y,0,ON,0,OFF,0,signal,1
1901,950.5,100,y,0,ON,0,OFF,0,signal,1
1902,951,100,y,0,ON,0,OFF,0,signal,1
1903,951.5,100,y,0,ON,0,OFF,0,signal,1
1904,952,100,y,0,ON,0,OFF,0,signal,1
1905,952.5,100,y,0,ON,0,OFF,0,signal,1
1906,953,100,y,0,ON,0,OFF,0,signal,1
1907,953.5,100,y,0,ON,0,OFF,0,signal,1
1908,954,100,y,0,ON,0,OFF,0,signal,1
1909,954.5,100,y,0,ON,0,OFF,0,signal,1
1910,955,100,y,0,ON,0,OFF,0,signal,1
1911,955.5,100,y,0,ON,0,OFF,0,signal,1
1912,956,100,y,0,ON,0,OFF,0,signal,1
1913,956.5,100,y,0,ON,0,OFF,0,signal,1
1914,957,100,y,0,ON,0,OFF,0,signal,1
1915,957.5,100,y,0,ON,0,OFF,0,signal,1
1916,958,100,y,0,ON,0,OFF,0,signal,1
1917,958.5,100,y,0,ON,0,OFF,0,signal,1
1918,959,100,y,0,ON,0,OFF,0,signal,1
1919,959.5,100,y,0,ON,0,OFF,0,signal,1
1920,960,100,y,0,ON,0,OFF,0,signal,1
1921,960.5,100,y,0,ON,0,OFF,0,signal,1
1922,961,100,y,0,ON,0,OFF,0,signal,1
1923,961.5,100,y,0,ON,0,OFF,0,signal,1
1924,962,100,y,0,ON,0,OFF,0,signal,1
1925,962.5,100,y,0,ON,0,OFF,0,signal,1
1926,963,100,y,0,ON,0,OFF,0,signal,1
1927,963.5,100,y,0,ON,0,OFF,0,signal,1
1928,964,100,y,0,ON,0,OFF,0,signal,1
1929,964.5,100,y,0,ON,0,OFF,0,signal,1
1930,965,100,y,0,ON,0,OFF,0,signal,1
1931,965.5,100,y,0,ON,0,OFF,0,signal,1
1932,966,100,y,0,ON,0,OFF,0,signal,1
1933,966.5,100,y,0,ON,0,OFF,0,signal,1
1934,967,100,y,0,ON,0,OFF,0,signal,1
1935,967.5,100,y,0,ON,0,OFF,0,signal,1
1936,968,100,y,0,ON,0,OFF,0,signal,1
1937,968.5,100,y,0,ON,0,OFF,0,signal,1
1938,969,100,y,0,ON,0,OFF,0,signal,1
1939,969.5,100,y,0,ON,0,OFF,0,signal,1
1940,970,100,y,0,ON,0,OFF,0,signal,1
1941,970.5,100,y,0,ON,0,OFF,0,signal,1
1942,971,100,y,0,ON,0,OFF,0,signal,1
1943,971.5,100,y,0,ON,0,OFF,0,signal,1
1944,972,100,y,0,ON,0,OFF,0,signal,1
1945,972.5,100,y,0,ON,0,OFF,0,signal,1
1946,973,100,y,0,ON,0,OFF,0,signal,1
1947,973.5,100,y,0,ON,0,OFF,0,signal,1
1948,974,100,y,0,ON,0,OFF,0,signal,1
1949,974.5,100,y,0,ON,0,OFF,0,signal,1
1950,975,100,y,0,ON,0,OFF,0,signal,1
1951,975.5,100,y,0,ON,0,OFF,0,signal,1
1952,976,100,y,0,ON,0,OFF,0,signal,1
1953,976.5,100,y,0,ON,0,OFF,0,signal,1
1954,977,100,y,0,ON,0,OFF,0,signal,1
1955,977.5,100,y,0,ON,0,OFF,0,signal,1
1956,978,100,y,0,ON,0,OFF,0,signal,1
1957,978.5,100,y,0,ON,0,OFF,0,signal,1
1958,979,100,y,0,ON,0,OFF,0,signal,1
1959,979.5,100,y,0,ON,0,OFF,0,signal,1
1960,980,100,y,0,ON,0,OFF,0,signal,1
1961,980.5,100,y,0,ON,0,OFF,0,signal,1
1962,981,100,y,0,ON,0,OFF,0,signal,1
1963,981.5,100,y,0,ON,0,OFF,0,signal,1
1964,982,100,y,0,ON,0,OFF,0,signal,1
1965,982.5,100,y,0,ON,0,OFF,0,signal,1
1966,983,100,y,0,ON,0,OFF,0,signal,1
1967,983.5,100,y,0,ON,0,OFF,0,signal,1
1968,984,100,y,0,ON,0,OFF,0,signal,1
1969,984.5,100,y,0,ON,0,OFF,0,signal,1
1970,985,100,y,0,ON,0,OFF,0,signal,1
1971,985.5,100,y,0,ON,0,OFF,0,signal,1
1972,986,100,y,0,ON,0,OFF,0,signal,1
1973,986.5,100,y,0,ON,0,OFF,0,signal,1
1974,987,100,y,0,ON,0,OFF,0,signal,1
1975,987.5,100,y,0,ON,0,OFF,0,signal,1
1976,988,100,y,0,ON,0,OFF,0,signal,1
1977,988.5,100,y,0,ON,0,OFF,0,signal,1
1978,989,100,y,0,ON,0,OFF,0,signal,1
1979,989.5,100,y,0,ON,0,OFF,0,signal,1
1980,990,100,y,0,ON,0,OFF,0,signal,1
1981,990.5,100,y,0,ON,0,OFF,0,signal,1
1982,991,100,y,0,ON,0,OFF,0,signal,1
1983,991.5,100,y,0,ON,0,OFF,0,signal,1
1984,992,100,y,0,ON,0,OFF,0,signal,1
1985,992.5,100,y,0,ON,0,OFF,0,signal,1
1986,993,100,y,0,ON,0,OFF,0,signal,1
1987,993.5,100,y,0,ON,0,OFF,0,signal,1
1988,994,100,y,0,ON,0,OFF,0,signal,1
1989,994.5,100,y,0,ON,0,OFF,0,signal,1
1990,995,100,y,0,ON,0,OFF,0,signal,1
1991,995.5,100,y,0,ON,0,OFF,0,signal,1
1992,996,100,y,0,ON,0,OFF,0,signal,1
1993,996.5,100,y,0,ON,0,OFF,0,signal,1
1994,997,100,y,0,ON,0,OFF,0,signal,1
1995,997.5,100,y,0,ON,0,OFF,0,signal,1
1996,998,100,y,0,ON,0,OFF,0,signal,1
1997,998.5,100,y,0,ON,0,OFF,0,signal,1
1998,999,100,y,0,ON,0,OFF,0,signal,1
1999,999.5,100,y,0,ON,0,OFF,0,signal,1
2000,1000,100,y,0,ON,0,OFF,0,signal,1
2001,1000.5,100,y,0,ON,0,OFF,0,signal,1
2002,1001,100,y,0,ON,0,OFF,0,signal,1
2003,1001.5,100,y,0,ON,0,OFF,0,signal,1
2004,1002,100,y,0,ON,0,OFF,0,signal,1
2005,1002.5,100,y,0,ON,0,OFF,0,signal,1
2006,1003,100,y,0,ON,0,OFF,0,signal,1
2007,1003.5,100,y,0,ON,0,OFF,0,signal,1
2008,1004,100,y,0,ON,0,OFF,0,signal,1
2009,1004.5,100,y,0,ON,0,OFF,0,signal,1
2010,1005,100,y,0,ON,0,OFF,0,signal,1
2011,1005.5,100,y,0,ON,0,OFF,0,signal,1
2012,1006,100,y,0,ON,0,OFF,0,signal,1
2013,1006.5,100,y,0,ON,0,OFF,0,signal,1
2014,1007,100,y,0,ON,0,OFF,0,signal,1
2015,1007.5,100,y,0,ON,0,OFF,0,signal,1
2016,1008,100,y,0,ON,0,OFF,0,signal,1
2017,1008.5,100,y,0,ON,0,OFF,0,signal,1
2018,1009,100,y,0,ON,0,OFF,0,signal,1
2019,1009.5,100,y,0,ON,0,OFF,0,signal,1
2020,1010,100,y,0,ON,0,OFF,0,signal,1
2021,1010.5,100,y,0,ON,0,OFF,0,signal,1
2022,1011,100,y,0,ON,0,OFF,0,signal,1
2023,1011.5,100,y,0,ON,0,OFF,0,signal,1
2024,1012,100,y,0,ON,0,OFF,0,signal,1
2025,1012.5,100,y,0,ON,0,OFF,0,signal,1
2026,1013,100,y,0,ON,0,OFF,0,signal,1
2027,1013.5,100,y,0,ON,0,OFF,0,signal,1
2028,1014,100,y,0,ON,0,OFF,0,signal,1
2029,1014.5,100,y,0,ON,0,OFF,0,signal,1
2030,1015,100,y,0,ON,0,OFF,0,signal,1
2031,1015.5,100,y,0,ON,0,OFF,0,signal,1
2032,1016,100,y,0,ON,0,OFF,0,signal,1
2033,1016.5,100,y,0,ON,0,OFF,0,signal,1
2034,1017,100,y,0,ON,0,OFF,0,signal,1
2035,1017.5,100,y,0,ON,0,OFF,0,signal,1
2036,1018,100,y,0,ON,0,OFF,0,signal,1
2037,1018.5,100,y,0,ON,0,OFF,0,signal,1
2038,1019,100,y,0,ON,0,OFF,0,signal,1
2039,1019.5,100,y,0,ON,0,OFF,0,signal,1
2040,1020,100,y,0,ON,0,OFF,0,signal,1
2041,1020.5,100,y,0,ON,0,OFF,0,signal,1
2042,1021,100,y,0,ON,0,OFF,0,signal,1
2043,1021.5,100,y,0,ON,0,OFF,0,signal,1
2044,1022,100,y,0,ON,0,OFF,0,signal,1
2045,1022.5,100,y,0,ON,0,OFF,0,signal,1
2046,1023,100,y,0,ON,0,OFF,0,signal,1
2047,1023.5,100,y,0,ON,0,OFF,0,signal,1
2048,1024,100,y,0,ON,0,OFF,0,signal,1
2049,1024.5,100,y,0,ON,0,OFF,0,signal,1
2050,1025,100,y,0,ON,0,OFF,0,signal,1
2051,1025.5,100,y,0,ON,0,OFF,0,signal,1
2052,1026,100,y,0,ON,0,OFF,0,signal,1
2053,1026.5,100,y,0,ON,0,OFF,0,signal,1
2054,1027,100,y,0,ON,0,OFF,0,signal,1
2055,1027.5,100,y,0,ON,0,OFF,0,signal,1
2056,1028,100,y,0,ON,0,OFF,0,signal,1
2057,1028.5,100,y,0,ON,0,OFF,0,signal,1
2058,1029,100,y,0,ON,0,OFF,0,signal,1
2059,1029.5,100,y,0,ON,0,OFF,0,signal,1
2060,1030,100,y,0,ON,0,OFF,0,signal,1
2061,1030.5,100,y,0,ON,0,OFF,0,signal,1
2062,1031,100,y,0,ON,0,OFF,0,signal,1
2063,1031.5,100,y,0,ON,0,OFF,0,signal,1
2064,1032,100,y,0,ON,0,OFF,0,signal,1
2065,1032.5,100,y,0,ON,0,OFF,0,signal,1
2066,1033,100,y,0,ON,0,OFF,0,signal,1
2067,1033.5,100,y,0,ON,0,OFF,0,signal,1
2068,1034,100,y,0,ON,0,OFF,0,signal,1
2069,1034.5,100,y,0,ON,0,OFF,0,signal,1
2070,1035,100,y,0,ON,0,OFF,0,signal,1
2071,1035.5,100,y,0,ON,0,OFF,0,signal,1
2072,1036,100,y,0,ON,0,OFF,0,signal,1
2073,1036.5,100,y,0,ON,0,OFF,0,signal,1
2074,1037,100,y,0,ON,0,OFF,0,signal,1
2075,1037.5,100,y,0,ON,0,OFF,0,signal,1
2076,1038,100,y,0,ON,0,OFF,0,signal,1
2077,1038.5,100,y,0,ON,0,OFF,0,signal,1
2078,1039,100,y,0,ON,0,OFF,0,signal,1
2079,1039.5,100,y,0,ON,0,OFF,0,signal,1
2080,1040,100,y,0,ON,0,OFF,0,signal,1
2081,1040.5,100,y,0,ON,0,OFF,0,signal,1
2082,1041,100,y,0,ON,0,OFF,0,signal,1
2083,1041.5,100,y,0,ON,0,OFF,0,signal,1
2084,1042,100,y,0,ON,0,OFF,0,signal,1
2085,1042.5,100,y,0,ON,0,OFF,0,signal,1
2086,1043,100,y,0,ON,0,OFF,0,signal,1
2087,1043.5,100,y,0,ON,0,OFF,0,signal,1
2088,1044,100,y,0,ON,0,OFF,0,signal,1
2089,1044.5,100,y,0,ON,0,OFF,0,signal,1
2090,1045,100,y,0,ON,0,OFF,0,signal,1
2091,1045.5,100,y,0,ON,0,OFF,0,signal,1
2092,1046,100,y,0,ON,0,OFF,0,signal,1
2093,1046.5,100,y,0,ON,0,OFF,0,signal,1
2094,1047,100,y,0,ON,0,OFF,0,signal,1
2095,1047.5,100,y,0,ON,0,OFF,0,signal,1
2096,1048,100,y,0,ON,0,OFF,0,signal,1
2097,1048.5,100,y,0,ON,0,OFF,0,signal,1
2098,1049,100,y,0,ON,0,OFF,0,signal,1
2099,1049.5,100,y,0,ON,0,OFF,0,signal,1
2100,1050,100,y,0,ON,0,OFF,0,signal,1
2101,1050.5,100,y,0,ON,0,OFF,0,signal,1
2102,1051,100,y,0,ON,0,OFF,0,signal,1
2103,1051.5,100,y,0,ON,0,OFF,0,signal,1
2104,1052,100,y,0,ON,0,OFF,0,signal,1
2105,1052.5,100,y,0,ON,0,OFF,0,signal,1
2106,1053,100,y,0,ON,0,OFF,0,signal,1
2107,1053.5,100,y,0,ON,0,OFF,0,signal,1
2108,1054,100,y,0,ON,0,OFF,0,signal,1
2109,1054.5,100,y,0,ON,0,OFF,0,signal,1
2110,1055,100,y,0,ON,0,OFF,0,signal,1
2111,1055.5,100,y,0,ON,0,OFF,0,signal,1
2112,1056,100,y,0,ON,0,OFF,0,signal,1
2113,1056.5,100,y,0,ON,0,OFF,0,signal,1
2114,1057,100,y,0,ON,0,OFF,0,signal,1
2115,1057.5,100,y,0,ON,0,OFF,0,signal,1
2116,1058,100,y,0,ON,0,OFF,0,signal,1
2117,1058.5,100,y,0,ON,0,OFF,0,signal,1
2118,1059,100,y,0,ON,0,OFF,0,signal,1
2119,1059.5,100,y,0,ON,0,OFF,0,signal,1
2120,1060,100,y,0,ON,0,OFF,0,signal,1
2121,1060.5,100,y,0,ON,0,OFF,0,signal,1
2122,1061,100,y,0,ON,0,OFF,0,signal,1
2123,1061.5,100,y,0,ON,0,OFF,0,signal,1
2124,1062,100,y,0,ON,0,OFF,0,signal,1
2125,1062.5,100,y,0,ON,0,OFF,0,signal,1
2126,1063,100,y,0,ON,0,OFF,0,signal,1
2127,1063.5,100,y,0,ON,0,OFF,0,signal,1
2128,1064,100,y,0,ON,0,OFF,0,signal,1
2129,1064.5,100,y,0,ON,0,OFF,0,signal,1
2130,1065,100,y,0,ON,0,OFF,0,signal,1
2131,1065.5,100,y,0,ON,0,OFF,0,signal,1
2132,1066,100,y,0,ON,0,OFF,0,signal,1
2133,1066.5,100,y,0,ON,0,OFF,0,signal,1
2134,1067,100,y,0,ON,0,OFF,0,signal,1
2135,1067.5,100,y,0,ON,0,OFF,0,signal,1
2136,1068,100,y,0,ON,0,OFF,0,signal,1
2137,1068.5,100,y,0,ON,0,OFF,0,signal,1
2138,1069,100,y,0,ON,0,OFF,0,signal,1
2139,1069.5,100,y,0,ON,0,OFF,0,signal,1
2140,1070,100,y,0,ON,0,OFF,0,signal,1
2141,1070.5,100,y,0,ON,0,OFF,0,signal,1
2142,1071,100,y,0,ON,0,OFF,0,signal,1
2143,1071.5,100,y,0,ON,0,OFF,0,signal,1
2144,1072,100,y,0,ON,0,OFF,0,signal,1
2145,1072.5,100,y,0,ON,0,OFF,0,signal,1
2146,1073,100,y,0,ON,0,OFF,0,signal,1
2147,1073.5,100,y,0,ON,0,OFF,0,signal,1
2148,1074,100,y,0,ON,0,OFF,0,signal,1
2149,1074.5,100,y,0,ON,0,OFF,0,signal,1
2150,1075,100,y,0,ON,0,OFF,0,signal,1
2151,1075.5,100,y,0,ON,0,OFF,0,signal,1
2152,1076,100,y,0,ON,0,OFF,0,signal,1
2153,1076.5,100,y,0,ON,0,OFF,0,signal,1
2154,1077,100,y,0,ON,0,OFF,0,signal,1
2155,1077.5,100,y,0,ON,0,OFF,0,signal,1
2156,1078,100,y,0,ON,0,OFF,0,signal,1
2157,1078.5,100,y,0,ON,0,OFF,0,signal,1
2158,1079,100,y,0,ON,0,OFF,0,signal,1
2159,1079.5,100,y,0,ON,0,OFF,0,signal,1
2160,1080,100,y,0,ON,0,OFF,0,signal,1
2161,1080.5,100,y,0,ON,0,OFF,0,signal,1
2162,1081,100,y,0,ON,0,OFF,0,signal,1
2163,1081.5,100,y,0,ON,0,OFF,0,signal,1
2164,1082,100,y,0,ON,0,OFF,0,signal,1
2165,1082.5,100,y,0,ON,0,OFF,0,signal,1
2166,1083,100,y,0,ON,0,OFF,0,signal,1
2167,1083.5,100,y,0,ON,0,OFF,0,signal,1
2168,1084,100,y,0,ON,0,OFF,0,signal,1
2169,1084.5,100,y,0,ON,0,OFF,0,signal,1
2170,1085,100,y,0,ON,0,OFF,0,signal,1
2171,1085.5,100,y,0,ON,0,OFF,0,signal,1
2172,1086,100,y,0,ON,0,OFF,0,signal,1
2173,1086.5,100,y,0,ON,0,OFF,0,signal,1
2174,1087,100,y,0,ON,0,OFF,0,signal,1
2175,1087.5,100,y,0,ON,0,OFF,0,signal,1
2176,1088,100,y,0,ON,0,OFF,0,signal,1
2177,1088.5,100,y,0,ON,0,OFF,0,signal,1
2178,1089,100,y,0,ON,0,OFF,0,signal,1
2179,1089.5,100,y,0,ON,0,OFF,0,signal,1
2180,1090,100,y,0,ON,0,OFF,0,signal,1
2181,1090.5,100,y,0,ON,0,OFF,0,signal,1
2182,1091,100,y,0,ON,0,OFF,0,signal,1
2183,1091.5,100,y,0,ON,0,OFF,0,signal,1
2184,1092,100,y,0,ON,0,OFF,0,signal,1
2185,1092.5,100,y,0,ON,0,OFF,0,signal,1
2186,1093,100,y,0,ON,0,OFF,0,signal,1
2187,1093.5,100,y,0,ON,0,OFF,0,signal,1
2188,1094,100,y,0,ON,0,OFF,0,signal,1
2189,1094.5,100,y,0,ON,0,OFF,0,signal,1
2190,1095,100,y,0,ON,0,OFF,0,signal,1
2191,1095.5,100,y,0,ON,0,OFF,0,signal,1
2192,1096,100,y,0,ON,0,OFF,0,signal,1
2193,1096.5,100,y,0,ON,0,OFF,0,signal,1
2194,1097,100,y,0,ON,0,OFF,0,signal,1
2195,1097.5,100,y,0,ON,0,OFF,0,signal,1
2196,1098,100,y,0,ON,0,OFF,0,signal,1
2197,1098.5,100,y,0,ON,0,OFF,0,signal,1
2198,1099,100,y,0,ON,0,OFF,0,signal,1
2199,1099.5,100,y,0,ON,0,OFF,0,signal,1
2200,1100,100,y,0,ON,0,OFF,0,signal,1
2201,1100.5,100,y,0,ON,0,OFF,0,signal,1
2202,1101,100,y,0,ON,0,OFF,0,signal,1
2203,1101.5,100,y,0,ON,0,OFF,0,signal,1
2204,1102,100,y,0,ON,0,OFF,0,signal,1
2205,1102.5,100,y,0,ON,0,OFF,0,signal,1
2206,1103,100,y,0,ON,0,OFF,0,signal,1
2207,1103.5,100,y,0,ON,0,OFF,0,signal,1
2208,1104,100,y,0,ON,0,OFF,0,signal,1
2209,1104.5,100,y,0,ON,0,OFF,0,signal,1
2210,1105,100,y,0,ON,0,OFF,0,signal,1
2211,1105.5,100,y,0,ON,0,OFF,0,signal,1
2212,1106,100,y,0,ON,0,OFF,0,signal,1
2213,1106.5,100,y,0,ON,0,OFF,0,signal,1
2214,1107,100,y,0,ON,0,OFF,0,signal,1
2215,1107.5,100,y,0,ON,0,OFF,0,signal,1
2216,1108,100,y,0,ON,0,OFF,0,signal,1
2217,1108.5,100,y,0,ON,0,OFF,0,signal,1
2218,1109,100,y,0,ON,0,OFF,0,signal,1
2219,1109.5,100,y,0,ON,0,OFF,0,signal,1
2220,1110,100,y,0,ON,0,OFF,0,signal,1
2221,1110.5,100,y,0,ON,0,OFF,0,signal,1
2222,1111,100,y,0,ON,0,OFF,0,signal,1
2223,1111.5,100,y,0,ON,0,OFF,0,signal,1
2224,1112,100,y,0,ON,0,OFF,0,signal,1
2225,1112.5,100,y,0,ON,0,OFF,0,signal,1
2226,1113,100,y,0,ON,0,OFF,0,signal,1
2227,1113.5,100,y,0,ON,0,OFF,0,signal,1
2228,1114,100,y,0,ON,0,OFF,0,signal,1
2229,1114.5,100,y,0,ON,0,OFF,0,signal,1
2230,1115,100,y,0,ON,0,OFF,0,signal,1
2231,1115.5,100,y,0,ON,0,OFF,0,signal,1
2232,1116,100,y,0,ON,0,OFF,0,signal,1
2233,1116.5,100,y,0,ON,0,OFF,0,signal,1
2234,1117,100,y,0,ON,0,OFF,0,signal,1
2235,1117.5,100,y,0,ON,0,OFF,0,signal,1
2236,1118,100,y,0,ON,0,OFF,0,signal,1
2237,1118.5,100,y,0,ON,0,OFF,0,signal,1
2238,1119,100,y,0,ON,0,OFF,0,signal,1
2239,1119.5,100,y,0,ON,0,OFF,0,signal,1
2240,1120,100,y,0,ON,0,OFF,0,signal,1
2241,1120.5,100,y,0,ON,0,OFF,0,signal,1
2242,1121,100,y,0,ON,0,OFF,0,signal,1
2243,1121.5,100,y,0,ON,0,OFF,0,signal,1
2244,1122,100,y,0,ON,0,OFF,0,signal,1
2245,1122.5,100,y,0,ON,0,OFF,0,signal,1
2246,1123,100,y,0,ON,0,OFF,0,signal,1
2247,1123.5,100,y,0,ON,0,OFF,0,signal,1
2248,1124,100,y,0,ON,0,OFF,0,signal,1
2249,1124.5,100,y,0,ON,0,OFF,0,signal,1
2250,1125,100,y,0,ON,0,OFF,0,signal,1
2251,1125.5,100,y,0,ON,0,OFF,0,signal,1
2252,1126,100,y,0,ON,0,OFF,0,signal,1
2253,1126.5,100,y,0,ON,0,OFF,0,signal,1
2254,1127,100,y,0,ON,0,OFF,0,signal,1
2255,1127.5,100,y,0,ON,0,OFF,0,signal,1
2256,1128,100,y,0,ON,0,OFF,0,signal,1
2257,1128.5,100,y,0,ON,0,OFF,0,signal,1
2258,1129,100,y,0,ON,0,OFF,0,signal,1
2259,1129.5,100,y,0,ON,0,OFF,0,signal,1
2260,1130,100,y,0,ON,0,OFF,0,signal,1
2261,1130.5,100,y,0,ON,0,OFF,0,signal,1
2262,1131,100,y,0,ON,0,OFF,0,signal,1
2263,1131.5,100,y,0,ON,0,OFF,0,signal,1
2264,1132,100,y,0,ON,0,OFF,0,signal,1
2265,1132.5,100,y,0,ON,0,OFF,0,signal,1
2266,1133,100,y,0,ON,0,OFF,0,signal,1
2267,1133.5,100,y,0,ON,0,OFF,0,signal,1
2268,1134,100,y,0,ON,0,OFF,0,signal,1
2269,1134.5,100,y,0,ON,0,OFF,0,signal,1
2270,1135,100,y,0,ON,0,OFF,0,signal,1
2271,1135.5,100,y,0,ON,0,OFF,0,signal,1
2272,1136,100,y,0,ON,0,OFF,0,signal,1
2273,1136.5,100,y,0,ON,0,OFF,0,signal,1
2274,1137,100,y,0,ON,0,OFF,0,signal,1
2275,1137.5,100,y,0,ON,0,OFF,0,signal,1
2276,1138,100,y,0,ON,0,OFF,0,signal,1
2277,1138.5,100,y,0,ON,0,OFF,0,signal,1
2278,1139,100,y,0,ON,0,OFF,0,signal,1
2279,1139.5,100,y,0,ON,0,OFF,0,signal,1
2280,1140,100,y,0,ON,0,OFF,0,signal,1
2281,1140.5,100,y,0,ON,0,OFF,0,signal,1
2282,1141,100,y,0,ON,0,OFF,0,signal,1
2283,1141.5,100,y,0,ON,0,OFF,0,signal,1
2284,1142,100,y,0,ON,0,OFF,0,signal,1
2285,1142.5,100,y,0,ON,0,OFF,0,signal,1
2286,1143,100,y,0,ON,0,OFF,0,signal,1
2287,1143.5,100,y,0,ON,0,OFF,0,signal,1
2288,1144,100,y,0,ON,0,OFF,0,signal,1
2289,1144.5,100,y,0,ON,0,OFF,0,signal,1
2290,1145,100,y,0,ON,0,OFF,0,signal,1
2291,1145.5,100,y,0,ON,0,OFF,0,signal,1
2292,1146,100,y,0,ON,0,OFF,0,signal,1
2293,1146.5,100,y,0,ON,0,OFF,0,signal,1
2294,1147,100,y,0,ON,0,OFF,0,signal,1
2295,1147.5,100,y,0,ON,0,OFF,0,signal,1
2296,1148,100,y,0,ON,0,OFF,0,signal,1
2297,1148.5,100,y,0,ON,0,OFF,0,signal,1
2298,1149,100,y,0,ON,0,OFF,0,signal,1
2299,1149.5,100,y,0,ON,0,OFF,0,signal,1
2300,1150,100,y,0,ON,0,OFF,0,signal,1
2301,1150.5,100,y,0,ON,0,OFF,0,signal,1
2302,1151,100,y,0,ON,0,OFF,0,signal,1
2303,1151.5,100,y,0,ON,0,OFF,0,signal,1
2304,1152,100,y,0,ON,0,OFF,0,signal,1
2305,1152.5,100,y,0,ON,0,OFF,0,signal,1
2306,1153,100,y,0,ON,0,OFF,0,signal,1
2307,1153.5,100,y,0,ON,0,OFF,0,signal,1
2308,1154,100,y,0,ON,0,OFF,0,signal,1
2309,1154.5,100,y,0,ON,0,OFF,0,signal,1
2310,1155,100,y,0,ON,0,OFF,0,signal,1
2311,1155.5,100,y,0,ON,0,OFF,0,signal,1
2312,1156,100,y,0,ON,0,OFF,0,signal,1
2313,1156.5,100,y,0,ON,0,OFF,0,signal,1
2314,1157,100,y,0,ON,0,OFF,0,signal,1
2315,1157.5,100,y,0,ON,0,OFF,0,signal,1
2316,1158,100,y,0,ON,0,OFF,0,signal,1
2317,1158.5,100,y,0,ON,0,OFF,0,signal,1
2318,1159,100,y,0,ON,0,OFF,0,signal,1
2319,1159.5,100,y,0,ON,0,OFF,0,signal,1
2320,1160,100,y,0,ON,0,OFF,0,signal,1
2321,1160.5,100,y,0,ON,0,OFF,0,signal,1
2322,1161,100,y,0,ON,0,OFF,0,signal,1
2323,1161.5,100,y,0,ON,0,OFF,0,signal,1
2324,1162,100,y,0,ON,0,OFF,0,signal,1
2325,1162.5,100,y,0,ON,0,OFF,0,signal,1
2326,1163,100,y,0,ON,0,OFF,0,signal,1
2327,1163.5,100,y,0,ON,0,OFF,0,signal,1
2328,1164,100,y,0,ON,0,OFF,0,signal,1
2329,1164.5,100,y,0,ON,0,OFF,0,signal,1
2330,1165,100,y,0,ON,0,OFF,0,signal,1
2331,1165.5,100,y,0,ON,0,OFF,0,signal,1
2332,1166,100,y,0,ON,0,OFF,0,signal,1
2333,1166.5,100,y,0,ON,0,OFF,0,signal,1
2334,1167,100,y,0,ON,0,OFF,0,signal,1
2335,1167.5,100,y,0,ON,0,OFF,0,signal,1
2336,1168,100,y,0,ON,0,OFF,0,signal,1
2337,1168.5,100,y,0,ON,0,OFF,0,signal,1
2338,1169,100,y,0,ON,0,OFF,0,signal,1
2339,1169.5,100,y,0,ON,0,OFF,0,signal,1
2340,1170,100,y,0,ON,0,OFF,0,signal,1
2341,1170.5,100,y,0,ON,0,OFF,0,signal,1
2342,1171,100,y,0,ON,0,OFF,0,signal,1
2343,1171.5,100,y,0,ON,0,OFF,0,signal,1
2344,1172,100,y,0,ON,0,OFF,0,signal,1
2345,1172.5,100,y,0,ON,0,OFF,0,signal,1
2346,1173,100,y,0,ON,0,OFF,0,signal,1
2347,1173.5,100,y,0,ON,0,OFF,0,signal,1
2348,1174,100,y,0,ON,0,OFF,0,signal,1
2349,1174.5,100,y,0,ON,0,OFF,0,signal,1
2350,1175,100,y,0,ON,0,OFF,0,signal,1
2351,1175.5,100,y,0,ON,0,OFF,0,signal,1
2352,1176,100,y,0,ON,0,OFF,0,signal,1
2353,1176.5,100,y,0,ON,0,OFF,0,signal,1
2354,1177,100,y,0,ON,0,OFF,0,signal,1
2355,1177.5,100,y,0,ON,0,OFF,0,signal,1
2356,1178,100,y,0,ON,0,OFF,0,signal,1
2357,1178.5,100,y,0,ON,0,OFF,0,signal,1
2358,1179,100,y,0,ON,0,OFF,0,signal,1
2359,1179.5,100,y,0,ON,0,OFF,0,signal,1
2360,1180,100,y,0,ON,0,OFF,0,signal,1
2361,1180.5,100,y,0,ON,0,OFF,0,signal,1
2362,1181,100,y,0,ON,0,OFF,0,signal,1
2363,1181.5,100,y,0,ON,0,OFF,0,signal,1
2364,1182,100,y,0,ON,0,OFF,0,signal,1
2365,1182.5,100,y,0,ON,0,OFF,0,signal,1
2366,1183,100,y,0,ON,0,OFF,0,signal,1
2367,1183.5,100,y,0,ON,0,OFF,0,signal,1
2368,1184,100,y,0,ON,0,OFF,0,signal,1
2369,1184.5,100,y,0,ON,0,OFF,0,signal,1
2370,1185,100,y,0,ON,0,OFF,0,signal,1
2371,1185.5,100,y,0,ON,0,OFF,0,signal,1
2372,1186,100,y,0,ON,0,OFF,0,signal,1
2373,1186.5,100,y,0,ON,0,OFF,0,signal,1
2374,1187,100,y,0,ON,0,OFF,0,signal,1
2375,1187.5,100,y,0,ON,0,OFF,0,signal,1
2376,1188,100,y,0,ON,0,OFF,0,signal,1
2377,1188.5,100,y,0,ON,0,OFF,0,signal,1
2378,1189,100,y,0,ON,0,OFF,0,signal,1
2379,1189.5,100,y,0,ON,0,OFF,0,signal,1
2380,1190,100,y,0,ON,0,OFF,0,signal,1
2381,1190.5,100,y,0,ON,0,OFF,0,signal,1
2382,1191,100,y,0,ON,0,OFF,0,signal,1
2383,1191.5,100,y,0,ON,0,OFF,0,signal,1
2384,1192,100,y,0,ON,0,OFF,0,signal,1
2385,1192.5,100,y,0,ON,0,OFF,0,signal,1
2386,1193,100,y,0,ON,0,OFF,0,signal,1
2387,1193.5,100,y,0,ON,0,OFF,0,signal,1
2388,1194,100,y,0,ON,0,OFF,0,signal,1
2389,1194.5,100,y,0,ON,0,OFF,0,signal,1
2390,1195,100,y,0,ON,0,OFF,0,signal,1
2391,1195.5,100,y,0,ON,0,OFF,0,signal,1
2392,1196,100,y,0,ON,0,OFF,0,signal,1
2393,1196.5,100,y,0,ON,0,OFF,0,signal,1
2394,1197,100,y,0,ON,0,OFF,0,signal,1
2395,1197.5,100,y,0,ON,0,OFF,0,signal,1
2396,1198,100,y,0,ON,0,OFF,0,signal,1
2397,1198.5,100,y,0,ON,0,OFF,0,signal,1
2398,1199,100,y,0,ON,0,OFF,0,signal,1
2399,1199.5,100,y,0,ON,0,OFF,0,signal,1
2400,1200,100,y,0,ON,0,OFF,0,signal,1
2401,1200.5,100,y,0,ON,0,OFF,0,signal,1
2402,1201,100,y,0,ON,0,OFF,0,signal,1
2403,1201.5,100,y,0,ON,0,OFF,0,signal,1
2404,1202,100,y,0,ON,0,OFF,0,signal,1
2405,1202.5,100,y,0,ON,0,OFF,0,signal,1
2406,1203,100,y,0,ON,0,OFF,0,signal,1
2407,1203.5,100,y,0,ON,0,OFF,0,signal,1
2408,1204,100,y,0,ON,0,OFF,0,signal,1
2409,1204.5,100,y,0,ON,0,OFF,0,signal,1
2410,1205,100,y,0,ON,0,OFF,0,signal,1
2411,1205.5,100,y,0,ON,0,OFF,0,signal,1
2412,1206,100,y,0,ON,0,OFF,0,signal,1
2413,1206.5,100,y,0,ON,0,OFF,0,signal,1
2414,1207,100,y,0,ON,0,OFF,0,signal,1
2415,1207.5,100,y,0,ON,0,OFF,0,signal,1
2416,1208,100,y,0,ON,0,OFF,0,signal,1
2417,1208.5,100,y,0,ON,0,OFF,0,signal,1
2418,1209,100,y,0,ON,0,OFF,0,signal,1
2419,1209.5,100,y,0,ON,0,OFF,0,signal,1
2420,1210,100,y,0,ON,0,OFF,0,signal,1
2421,1210.5,100,y,0,ON,0,OFF,0,signal,1
2422,1211,100,y,0,ON,0,OFF,0,signal,1
2423,1211.5,100,y,0,ON,0,OFF,0,signal,1
2424,1212,100,y,0,ON,0,OFF,0,signal,1
2425,1212.5,100,y,0,ON,0,OFF,0,signal,1
2426,1213,100,y,0,ON,0,OFF,0,signal,1
2427,1213.5,100,y,0,ON,0,OFF,0,signal,1
2428,1214,100,y,0,ON,0,OFF,0,signal,1
2429,1214.5,100,y,0,ON,0,OFF,0,signal,1
2430,1215,100,y,0,ON,0,OFF,0,signal,1
2431,1215.5,100,y,0,ON,0,OFF,0,signal,1
2432,1216,100,y,0,ON,0,OFF,0,signal,1
2433,1216.5,100,y,0,ON,0,OFF,0,signal,1
2434,1217,100,y,0,ON,0,OFF,0,signal,1
2435,1217.5,100,y,0,ON,0,OFF,0,signal,1
2436,1218,100,y,0,ON,0,OFF,0,signal,1
2437,1218.5,100,y,0,ON,0,OFF,0,signal,1
2438,1219,100,y,0,ON,0,OFF,0,signal,1
2439,1219.5,100,y,0,ON,0,OFF,0,signal,1
2440,1220,100,y,0,ON,0,OFF,0,signal,1
2441,1220.5,100,y,0,ON,0,OFF,0,signal,1
2442,1221,100,y,0,ON,0,OFF,0,signal,1
2443,1221.5,100,y,0,ON,0,OFF,0,signal,1
2444,1222,100,y,0,ON,0,OFF,0,signal,1
2445,1222.5,100,y,0,ON,0,OFF,0,signal,1
2446,1223,100,y,0,ON,0,OFF,0,signal,1
2447,1223.5,100,y,0,ON,0,OFF,0,signal,1
2448,1224,100,y,0,ON,0,OFF,0,signal,1
2449,1224.5,100,y,0,ON,0,OFF,0,signal,1
2450,1225,100,y,0,ON,0,OFF,0,signal,1
2451,1225.5,100,y,0,ON,0,OFF,0,signal,1
2452,1226,100,y,0,ON,0,OFF,0,signal,1
2453,1226.5,100,y,0,ON,0,OFF,0,signal,1
2454,1227,100,y,0,ON,0,OFF,0,signal,1
2455,1227.5,100,y,0,ON,0,OFF,0,signal,1
2456,1228,100,y,0,ON,0,OFF,0,signal,1
2457,1228.5,100,y,0,ON,0,OFF,0,signal,1
2458,1229,100,y,0,ON,0,OFF,0,signal,1
2459,1229.5,100,y,0,ON,0,OFF,0,signal,1
2460,1230,100,y,0,ON,0,OFF,0,signal,1
2461,1230.5,100,y,0,ON,0,OFF,0,signal,1
2462,1231,100,y,0,ON,0,OFF,0,signal,1
2463,1231.5,100,y,0,ON,0,OFF,0,signal,1
2464,1232,100,y,0,ON,0,OFF,0,signal,1
2465,1232.5,100,y,0,ON,0,OFF,0,signal,1
2466,1233,100,y,0,ON,0,OFF,0,signal,1
2467,1233.5,100,y,0,ON,0,OFF,0,signal,1
2468,1234,100,y,0,ON,0,OFF,0,signal,1
2469,1234.5,100,y,0,ON,0,OFF,0,signal,1
2470,1235,100,y,0,ON,0,OFF,0,signal,1
2471,1235.5,100,y,0,ON,0,OFF,0,signal,1
2472,1236,100,y,0,ON,0,OFF,0,signal,1
2473,1236.5,100,y,0,ON,0,OFF,0,signal,1
2474,1237,100,y,0,ON,0,OFF,0,signal,1
2475,1237.5,100,y,0,ON,0,OFF,0,signal,1
2476,1238,100,y,0,ON,0,OFF,0,signal,1
2477,1238.5,100,y,0,ON,0,OFF,0,signal,1
2478,1239,100,y,0,ON,0,OFF,0,signal,1
2479,1239.5,100,y,0,ON,0,OFF,0,signal,1
2480,1240,100,y,0,ON,0,OFF,0,signal,1
2481,1240.5,100,y,0,ON,0,OFF,0,signal,1
2482,1241,100,y,0,ON,0,OFF,0,signal,1
2483,1241.5,100,y,0,ON,0,OFF,0,signal,1
2484,1242,100,y,0,ON,0,OFF,0,signal,1
2485,1242.5,100,y,0,ON,0,OFF,0,signal,1
2486,1243,100,y,0,ON,0,OFF,0,signal,1
2487,1243.5,100,y,0,ON,0,OFF,0,signal,1
2488,1244,100,y,0,ON,0,OFF,0,signal,1
2489,1244.5,100,y,0,ON,0,OFF,0,signal,1
2490,1245,100,y,0,ON,0,OFF,0,signal,1
2491,1245.5,100,y,0,ON,0,OFF,0,signal,1
2492,1246,100,y,0,ON,0,OFF,0,signal,1
2493,1246.5,100,y,0,ON,0,OFF,0,signal,1
2494,1247,100,y,0,ON,0,OFF,0,signal,1
2495,1247.5,100,y,0,ON,0,OFF,0,signal,1
2496,1248,100,y,0,ON,0,OFF,0,signal,1
2497,1248.5,100,y,0,ON,0,OFF,0,signal,1
2498,1249,100,y,0,ON,0,OFF,0,signal,1
2499,1249.5,100,y,0,ON,0,OFF,0,signal,1
2500,1250,100,y,0,ON,0,OFF,0,signal,1
2501,1250.5,100,y,0,ON,0,OFF,0,signal,1
2502,1251,100,y,0,ON,0,OFF,0,signal,1
2503,1251.5,100,y,0,ON,0,OFF,0,signal,1
2504,1252,100,y,0,ON,0,OFF,0,signal,1
2505,1252.5,100,y,0,ON,0,OFF,0,signal,1
2506,1253,100,y,0,ON,0,OFF,0,signal,1
2507,1253.5,100,y,0,ON,0,OFF,0,signal,1
2508,1254,100,y,0,ON,0,OFF,0,signal,1
2509,1254.5,100,y,0,ON,0,OFF,0,signal,1
2510,1255,100,y,0,ON,0,OFF,0,signal,1
2511,1255.5,100,y,0,ON,0,OFF,0,signal,1
2512,1256,100,y,0,ON,0,OFF,0,signal,1
2513,1256.5,100,y,0,ON,0,OFF,0,signal,1
2514,1257,100,y,0,ON,0,OFF,0,signal,1
2515,1257.5,100,y,0,ON,0,OFF,0,signal,1
2516,1258,100,y,0,ON,0,OFF,0,signal,1
2517,1258.5,100,y,0,ON,0,OFF,0,signal,1
2518,1259,100,y,0,ON,0,OFF,0,signal,1
2519,1259.5,100,y,0,ON,0,OFF,0,signal,1
2520,1260,100,y,0,ON,0,OFF,0,signal,1
2521,1260.5,100,y,0,ON,0,OFF,0,signal,1
2522,1261,100,y,0,ON,0,OFF,0,signal,1
2523,1261.5,100,y,0,ON,0,OFF,0,signal,1
2524,1262,100,y,0,ON,0,OFF,0,signal,1
2525,1262.5,100,y,0,ON,0,OFF,0,signal,1
2526,1263,100,y,0,ON,0,OFF,0,signal,1
2527,1263.5,100,y,0,ON,0,OFF,0,signal,1
2528,1264,100,y,0,ON,0,OFF,0,signal,1
2529,1264.5,100,y,0,ON,0,OFF,0,signal,1
2530,1265,100,y,0,ON,0,OFF,0,signal,1
2531,1265.5,100,y,0,ON,0,OFF,0,signal,1
2532,1266,100,y,0,ON,0,OFF,0,signal,1
2533,1266.5,100,y,0,ON,0,OFF,0,signal,1
2534,1267,100,y,0,ON,0,OFF,0,signal,1
2535,1267.5,100,y,0,ON,0,OFF,0,signal,1
2536,1268,100,y,0,ON,0,OFF,0,signal,1
2537,1268.5,100,y,0,ON,0,OFF,0,signal,1
2538,1269,100,y,0,ON,0,OFF,0,signal,1
2539,1269.5,100,y,0,ON,0,OFF,0,signal,1
2540,1270,100,y,0,ON,0,OFF,0,signal,1
2541,1270.5,100,y,0,ON,0,OFF,0,signal,1
2542,1271,100,y,0,ON,0,OFF,0,signal,1
2543,1271.5,100,y,0,ON,0,OFF,0,signal,1
2544,1272,100,y,0,ON,0,OFF,0,signal,1
2545,1272.5,100,y,0,ON,0,OFF,0,signal,1
2546,1273,100,y,0,ON,0,OFF,0,signal,1
2547,1273.5,100,y,0,ON,0,OFF,0,signal,1
2548,1274,100,y,0,ON,0,OFF,0,signal,1
2549,1274.5,100,y,0,ON,0,OFF,0,signal,1
2550,1275,100,y,0,ON,0,OFF,0,signal,1
2551,1275.5,100,y,0,ON,0,OFF,0,signal,1
2552,1276,100,y,0,ON,0,OFF,0,signal,1
2553,1276.5,100,y,0,ON,0,OFF,0,signal,1
2554,1277,100,y,0,ON,0,OFF,0,signal,1
2555,1277.5,100,y,0,ON,0,OFF,0,signal,1
2556,1278,100,y,0,ON,0,OFF,0,signal,1
2557,1278.5,100,y,0,ON,0,OFF,0,signal,1
2558,1279,100,y,0,ON,0,OFF,0,signal,1
2559,1279.5,100,y,0,ON,0,OFF,0,signal,1
2560,1280,100,y,0,ON,0,OFF,0,signal,1
2561,1280.5,100,y,0,ON,0,OFF,0,signal,1
2562,1281,100,y,0,ON,0,OFF,0,signal,1
2563,1281.5,100,y,0,ON,0,OFF,0,signal,1
2564,1282,100,y,0,ON,0,OFF,0,signal,1
2565,1282.5,100,y,0,ON,0,OFF,0,signal,1
2566,1283,100,y,0,ON,0,OFF,0,signal,1
2567,1283.5,100,y,0,ON,0,OFF,0,signal,1
2568,1284,100,y,0,ON,0,OFF,0,signal,1
2569,1284.5,100,y,0,ON,0,OFF,0,signal,1
2570,1285,100,y,0,ON,0,OFF,0,signal,1
2571,1285.5,100,y,0,ON,0,OFF,0,signal,1
2572,1286,100,y,0,ON,0,OFF,0,signal,1
2573,1286.5,100,y,0,ON,0,OFF,0,signal,1
2574,1287,100,y,0,ON,0,OFF,0,signal,1
2575,1287.5,100,y,0,ON,0,OFF,0,signal,1
2576,1288,100,y,0,ON,0,OFF,0,signal,1
2577,1288.5,100,y,0,ON,0,OFF,0,signal,1
2578,1289,100,y,0,ON,0,OFF,0,signal,1
2579,1289.5,100,y,0,ON,0,OFF,0,signal,1
2580,1290,100,y,0,ON,0,OFF,0,signal,1
2581,1290.5,100,y,0,ON,0,OFF,0,signal,1
2582,1291,100,y,0,ON,0,OFF,0,signal,1
2583,1291.5,100,y,0,ON,0,OFF,0,signal,1
2584,1292,100,y,0,ON,0,OFF,0,signal,1
2585,1292.5,100,y,0,ON,0,OFF,0,signal,1
2586,1293,100,y,0,ON,0,OFF,0,signal,1
2587,1293.5,100,y,0,ON,0,OFF,0,signal,1
2588,1294,100,y,0,ON,0,OFF,0,signal,1
2589,1294.5,100,y,0,ON,0,OFF,0,signal,1
2590,1295,100,y,0,ON,0,OFF,0,signal,1
2591,1295.5,100,y,0,ON,0,OFF,0,signal,1
2592,1296,100,y,0,ON,0,OFF,0,signal,1
2593,1296.5,100,y,0,ON,0,OFF,0,signal,1
2594,1297,100,y,0,ON,0,OFF,0,signal,1
2595,1297.5,100,y,0,ON,0,OFF,0,signal,1
2596,1298,100,y,0,ON,0,OFF,0,signal,1
2597,1298.5,100,y,0,ON,0,OFF,0,signal,1
2598,1299,100,y,0,ON,0,OFF,0,signal,1
2599,1299.5,100,y,0,ON,0,OFF,0,signal,1
2600,1300,100,y,0,ON,0,OFF,0,signal,1
2601,1300.5,100,y,0,ON,0,OFF,0,signal,1
2602,1301,100,y,0,ON,0,OFF,0,signal,1
2603,1301.5,100,y,0,ON,0,OFF,0,signal,1
2604,1302,100,y,0,ON,0,OFF,0,signal,1
2605,1302.5,100,y,0,ON,0,OFF,0,signal,1
2606,1303,100,y,0,ON,0,OFF,0,signal,1
2607,1303.5,100,y,0,ON,0,OFF,0,signal,1
2608,1304,100,y,0,ON,0,OFF,0,signal,1
2609,1304.5,100,y,0,ON,0,OFF,0,signal,1
2610,1305,100,y,0,ON,0,OFF,0,signal,1
2611,1305.5,100,y,0,ON,0,OFF,0,signal,1
2612,1306,100,y,0,ON,0,OFF,0,signal,1
2613,1306.5,100,y,0,ON,0,OFF,0,signal,1
2614,1307,100,y,0,ON,0,OFF,0,signal,1
2615,1307.5,100,y,0,ON,0,OFF,0,signal,1
2616,1308,100,y,0,ON,0,OFF,0,signal,1
2617,1308.5,100,y,0,ON,0,OFF,0,signal,1
2618,1309,100,y,0,ON,0,OFF,0,signal,1
2619,1309.5,100,y,0,ON,0,OFF,0,signal,1
2620,1310,100,y,0,ON,0,OFF,0,signal,1
2621,1310.5,100,y,0,ON,0,OFF,0,signal,1
2622,1311,100,y,0,ON,0,OFF,0,signal,1
2623,1311.5,100,y,0,ON,0,OFF,0,signal,1
2624,1312,100,y,0,ON,0,OFF,0,signal,1
2625,1312.5,100,y,0,ON,0,OFF,0,signal,1
2626,1313,100,y,0,ON,0,OFF,0,signal,1
2627,1313.5,100,y,0,ON,0,OFF,0,signal,1
2628,1314,100,y,0,ON,0,OFF,0,signal,1
2629,1314.5,100,y,0,ON,0,OFF,0,signal,1
2630,1315,100,y,0,ON,0,OFF,0,signal,1
2631,1315.5,100,y,0,ON,0,OFF,0,signal,1
2632,1316,100,y,0,ON,0,OFF,0,signal,1
2633,1316.5,100,y,0,ON,0,OFF,0,signal,1
2634,1317,100,y,0,ON,0,OFF,0,signal,1
2635,1317.5,100,y,0,ON,0,OFF,0,signal,1
2636,1318,100,y,0,ON,0,OFF,0,signal,1
2637,1318.5,100,y,0,ON,0,OFF,0,signal,1
2638,1319,100,y,0,ON,0,OFF,0,signal,1
2639,1319.5,100,y,0,ON,0,OFF,0,signal,1
2640,1320,100,y,0,ON,0,OFF,0,signal,1
2641,1320.5,100,y,0,ON,0,OFF,0,signal,1
2642,1321,100,y,0,ON,0,OFF,0,signal,1
2643,1321.5,100,y,0,ON,0,OFF,0,signal,1
2644,1322,100,y,0,ON,0,OFF,0,signal,1
2645,1322.5,100,y,0,ON,0,OFF,0,signal,1
2646,1323,100,y,0,ON,0,OFF,0,signal,1
2647,1323.5,100,y,0,ON,0,OFF,0,signal,1
2648,1324,100,y,0,ON,0,OFF,0,signal,1
2649,1324.5,100,y,0,ON,0,OFF,0,signal,1
2650,1325,100,y,0,ON,0,OFF,0,signal,1
2651,1325.5,100,y,0,ON,0,OFF,0,signal,1
2652,1326,100,y,0,ON,0,OFF,0,signal,1
2653,1326.5,100,y,0,ON,0,OFF,0,signal,1
2654,1327,100,y,0,ON,0,OFF,0,signal,1
2655,1327.5,100,y,0,ON,0,OFF,0,signal,1
2656,1328,100,y,0,ON,0,OFF,0,signal,1
2657,1328.5,100,y,0,ON,0,OFF,0,signal,1
2658,1329,100,y,0,ON,0,OFF,0,signal,1
2659,1329.5,100,y,0,ON,0,OFF,0,signal,1
2660,1330,100,y,0,ON,0,OFF,0,signal,1
2661,1330.5,100,y,0,ON,0,OFF,0,signal,1
2662,1331,100,y,0,ON,0,OFF,0,signal,1
2663,1331.5,100,y,0,ON,0,OFF,0,signal,1
2664,1332,100,y,0,ON,0,OFF,0,signal,1
2665,1332.5,100,y,0,ON,0,OFF,0,signal,1
2666,1333,100,y,0,ON,0,OFF,0,signal,1
2667,1333.5,100,y,0,ON,0,OFF,0,signal,1
2668,1334,100,y,0,ON,0,OFF,0,signal,1
2669,1334.5,100,y,0,ON,0,OFF,0,signal,1
2670,1335,100,y,0,ON,0,OFF,0,signal,1
2671,1335.5,100,y,0,ON,0,OFF,0,signal,1
2672,1336,100,y,0,ON,0,OFF,0,signal,1
2673,1336.5,100,y,0,ON,0,OFF,0,signal,1
2674,1337,100,y,0,ON,0,OFF,0,signal,1
2675,1337.5,100,y,0,ON,0,OFF,0,signal,1
2676,1338,100,y,0,ON,0,OFF,0,signal,1
2677,1338.5,100,y,0,ON,0,OFF,0,signal,1
2678,1339,100,y,0,ON,0,OFF,0,signal,1
2679,1339.5,100,y,0,ON,0,OFF,0,signal,1
2680,1340,100,y,0,ON,0,OFF,0,signal,1
2681,1340.5,100,y,0,ON,0,OFF,0,signal,1
2682,1341,100,y,0,ON,0,OFF,0,signal,1
2683,1341.5,100,y,0,ON,0,OFF,0,signal,1
2684,1342,100,y,0,ON,0,OFF,0,signal,1
2685,1342.5,100,y,0,ON,0,OFF,0,signal,1
2686,1343,100,y,0,ON,0,OFF,0,signal,1
2687,1343.5,100,y,0,ON,0,OFF,0,signal,1
2688,1344,100,y,0,ON,0,OFF,0,signal,1
2689,1344.5,100,y,0,ON,0,OFF,0,signal,1
2690,1345,100,y,0,ON,0,OFF,0,signal,1
2691,1345.5,100,y,0,ON,0,OFF,0,signal,1
2692,1346,100,y,0,ON,0,OFF,0,signal,1
2693,1346.5,100,y,0,ON,0,OFF,0,signal,1
2694,1347,100,y,0,ON,0,OFF,0,signal,1
2695,1347.5,100,y,0,ON,0,OFF,0,signal,1
2696,1348,100,y,0,ON,0,OFF,0,signal,1
2697,1348.5,100,y,0,ON,0,OFF,0,signal,1
2698,1349,100,y,0,ON,0,OFF,0,signal,1
2699,1349.5,100,y,0,ON,0,OFF,0,signal,1
2700,1350,100,y,0,ON,0,OFF,0,signal,1
2701,1350.5,100,y,0,ON,0,OFF,0,signal,1
2702,1351,100,y,0,ON,0,OFF,0,signal,1
2703,1351.5,100,y,0,ON,0,OFF,0,signal,1
2704,1352,100,y,0,ON,0,OFF,0,signal,1
2705,1352.5,100,y,0,ON,0,OFF,0,signal,1
2706,1353,100,y,0,ON,0,OFF,0,signal,1
2707,1353.5,100,y,0,ON,0,OFF,0,signal,1
2708,1354,100,y,0,ON,0,OFF,0,signal,1
2709,1354.5,100,y,0,ON,0,OFF,0,signal,1
2710,1355,100,y,0,ON,0,OFF,0,signal,1
2711,1355.5,100,y,0,ON,0,OFF,0,signal,1
2712,1356,100,y,0,ON,0,OFF,0,signal,1
2713,1356.5,100,y,0,ON,0,OFF,0,signal,1
2714,1357,100,y,0,ON,0,OFF,0,signal,1
2715,1357.5,100,y,0,ON,0,OFF,0,signal,1
2716,1358,100,y,0,ON,0,OFF,0,signal,1
2717,1358.5,100,y,0,ON,0,OFF,0,signal,1
2718,1359,100,y,0,ON,0,OFF,0,signal,1
2719,1359.5,100,y,0,ON,0,OFF,0,signal,1
2720,1360,100,y,0,ON,0,OFF,0,signal,1
2721,1360.5,100,y,0,ON,0,OFF,0,signal,1
2722,1361,100,y,0,ON,0,OFF,0,signal,1
2723,1361.5,100,y,0,ON,0,OFF,0,signal,1
2724,1362,100,y,0,ON,0,OFF,0,signal,1
2725,1362.5,100,y,0,ON,0,OFF,0,signal,1
2726,1363,100,y,0,ON,0,OFF,0,signal,1
2727,1363.5,100,y,0,ON,0,OFF,0,signal,1
2728,1364,100,y,0,ON,0,OFF,0,signal,1
2729,1364.5,100,y,0,ON,0,OFF,0,signal,1
2730,1365,100,y,0,ON,0,OFF,0,signal,1
2731,1365.5,100,y,0,ON,0,OFF,0,signal,1
2732,1366,100,y,0,ON,0,OFF,0,signal,1
2733,1366.5,100,y,0,ON,0,OFF,0,signal,1
2734,1367,100,y,0,ON,0,OFF,0,signal,1
2735,1367.5,100,y,0,ON,0,OFF,0,signal,1
2736,1368,100,y,0,ON,0,OFF,0,signal,1
2737,1368.5,100,y,0,ON,0,OFF,0,signal,1
2738,1369,100,y,0,ON,0,OFF,0,signal,1
2739,1369.5,100,y,0,ON,0,OFF,0,signal,1
2740,1370,100,y,0,ON,0,OFF,0,signal,1
2741,1370.5,100,y,0,ON,0,OFF,0,signal,1
2742,1371,100,y,0,ON,0,OFF,0,signal,1
2743,1371.5,100,y,0,ON,0,OFF,0,signal,1
2744,1372,100,y,0,ON,0,OFF,0,signal,1
2745,1372.5,100,y,0,ON,0,OFF,0,signal,1
2746,1373,100,y,0,ON,0,OFF,0,signal,1
2747,1373.5,100,y,0,ON,0,OFF,0,signal,1
2748,1374,100,y,0,ON,0,OFF,0,signal,1
2749,1374.5,100,y,0,ON,0,OFF,0,signal,1
2750,1375,100,y,0,ON,0,OFF,0,signal,1
2751,1375.5,100,y,0,ON,0,OFF,0,signal,1
2752,1376,100,y,0,ON,0,OFF,0,signal,1
2753,1376.5,100,y,0,ON,0,OFF,0,signal,1
2754,1377,100,y,0,ON,0,OFF,0,signal,1
2755,1377.5,100,y,0,ON,0,OFF,0,signal,1
2756,1378,100,y,0,ON,0,OFF,0,signal,1
2757,1378.5,100,y,0,ON,0,OFF,0,signal,1
2758,1379,100,y,0,ON,0,OFF,0,signal,1
2759,1379.5,100,y,0,ON,0,OFF,0,signal,1
2760,1380,100,y,0,ON,0,OFF,0,signal,1
2761,1380.5,100,y,0,ON,0,OFF,0,signal,1
2762,1381,100,y,0,ON,0,OFF,0,signal,1
2763,1381.5,100,y,0,ON,0,OFF,0,signal,1
2764,1382,100,y,0,ON,0,OFF,0,signal,1
2765,1382.5,100,y,0,ON,0,OFF,0,signal,1
2766,1383,100,y,0,ON,0,OFF,0,signal,1
2767,1383.5,100,y,0,ON,0,OFF,0,signal,1
2768,1384,100,y,0,ON,0,OFF,0,signal,1
2769,1384.5,100,y,0,ON,0,OFF,0,signal,1
2770,1385,100,y,0,ON,0,OFF,0,signal,1
2771,1385.5,100,y,0,ON,0,OFF,0,signal,1
2772,1386,100,y,0,ON,0,OFF,0,signal,1
2773,1386.5,100,y,0,ON,0,OFF,0,signal,1
2774,1387,100,y,0,ON,0,OFF,0,signal,1
2775,1387.5,100,y,0,ON,0,OFF,0,signal,1
2776,1388,100,y,0,ON,0,OFF,0,signal,1
2777,1388.5,100,y,0,ON,0,OFF,0,signal,1
2778,1389,100,y,0,ON,0,OFF,0,signal,1
2779,1389.5,100,y,0,ON,0,OFF,0,signal,1
2780,1390,100,y,0,ON,0,OFF,0,signal,1
2781,1390.5,100,y,0,ON,0,OFF,0,signal,1
2782,1391,100,y,0,ON,0,OFF,0,signal,1
2783,1391.5,100,y,0,ON,0,OFF,0,signal,1
2784,1392,100,y,0,ON,0,OFF,0,signal,1
2785,1392.5,100,y,0,ON,0,OFF,0,signal,1
2786,1393,100,y,0,ON,0,OFF,0,signal,1
2787,1393.5,100,y,0,ON,0,OFF,0,signal,1
2788,1394,100,y,0,ON,0,OFF,0,signal,1
2789,1394.5,100,y,0,ON,0,OFF,0,signal,1
2790,1395,100,y,0,ON,0,OFF,0,signal,1
2791,1395.5,100,y,0,ON,0,OFF,0,signal,1
2792,1396,100,y,0,ON,0,OFF,0,signal,1
2793,1396.5,100,y,0,ON,0,OFF,0,signal,1
2794,1397,100,y,0,ON,0,OFF,0,signal,1
2795,1397.5,100,y,0,ON,0,OFF,0,signal,1
2796,1398,100,y,0,ON,0,OFF,0,signal,1
2797,1398.5,100,y,0,ON,0,OFF,0,signal,1
2798,1399,100,y,0,ON,0,OFF,0,signal,1
2799,1399.5,100,y,0,ON,0,OFF,0,signal,1
2800,1400,100,y,0,ON,0,OFF,0,signal,1
2801,1400.5,100,y,0,ON,0,OFF,0,signal,1
2802,1401,100,y,0,ON,0,OFF,0,signal,1
2803,1401.5,100,y,0,ON,0,OFF,0,signal,1
2804,1402,100,y,0,ON,0,OFF,0,signal,1
2805,1402.5,100,y,0,ON,0,OFF,0,signal,1
2806,1403,100,y,0,ON,0,OFF,0,signal,1
2807,1403.5,100,y,0,ON,0,OFF,0,signal,1
2808,1404,100,y,0,ON,0,OFF,0,signal,1
2809,1404.5,100,y,0,ON,0,OFF,0,signal,1
2810,1405,100,y,0,ON,0,OFF,0,signal,1
2811,1405.5,100,y,0,ON,0,OFF,0,signal,1
2812,1406,100,y,0,ON,0,OFF,0,signal,1
2813,1406.5,100,y,0,ON,0,OFF,0,signal,1
2814,1407,100,y,0,ON,0,OFF,0,signal,1
2815,1407.5,100,y,0,ON,0,OFF,0,signal,1
2816,1408,100,y,0,ON,0,OFF,0,signal,1
2817,1408.5,100,y,0,ON,0,OFF,0,signal,1
2818,1409,100,y,0,ON,0,OFF,0,signal,1
2819,1409.5,100,y,0,ON,0,OFF,0,signal,1
2820,1410,100,y,0,ON,0,OFF,0,signal,1
2821,1410.5,100,y,0,ON,0,OFF,0,signal,1
2822,1411,100,y,0,ON,0,OFF,0,signal,1
2823,1411.5,100,y,0,ON,0,OFF,0,signal,1
2824,1412,100,y,0,ON,0,OFF,0,signal,1
2825,1412.5,100,y,0,ON,0,OFF,0,signal,1
2826,1413,100,y,0,ON,0,OFF,0,signal,1
2827,1413.5,100,y,0,ON,0,OFF,0,signal,1
2828,1414,100,y,0,ON,0,OFF,0,signal,1
2829,1414.5,100,y,0,ON,0,OFF,0,signal,1
2830,1415,100,y,0,ON,0,OFF,0,signal,1
2831,1415.5,100,y,0,ON,0,OFF,0,signal,1
2832,1416,100,y,0,ON,0,OFF,0,signal,1
2833,1416.5,100,y,0,ON,0,OFF,0,signal,1
2834,1417,100,y,0,ON,0,OFF,0,signal,1
2835,1417.5,100,y,0,ON,0,OFF,0,signal,1
2836,1418,100,y,0,ON,0,OFF,0,signal,1
2837,1418.5,100,y,0,ON,0,OFF,0,signal,1
2838,1419,100,y,0,ON,0,OFF,0,signal,1
2839,1419.5,100,y,0,ON,0,OFF,0,signal,1
2840,1420,100,y,0,ON,0,OFF,0,signal,1
2841,1420.5,100,y,0,ON,0,OFF,0,signal,1
2842,1421,100,y,0,ON,0,OFF,0,signal,1
2843,1421.5,100,y,0,ON,0,OFF,0,signal,1
2844,1422,100,y,0,ON,0,OFF,0,signal,1
2845,1422.5,100,y,0,ON,0,OFF,0,signal,1
2846,1423,100,y,0,ON,0,OFF,0,signal,1
2847,1423.5,100,y,0,ON,0,OFF,0,signal,1
2848,1424,100,y,0,ON,0,OFF,0,signal,1
2849,1424.5,100,y,0,ON,0,OFF,0,signal,1
2850,1425,100,y,0,ON,0,OFF,0,signal,1
2851,1425.5,100,y,0,ON,0,OFF,0,signal,1
2852,1426,100,y,0,ON,0,OFF,0,signal,1
2853,1426.5,100,y,0,ON,0,OFF,0,signal,1
2854,1427,100,y,0,ON,0,OFF,0,signal,1
2855,1427.5,100,y,0,ON,0,OFF,0,signal,1
2856,1428,100,y,0,ON,0,OFF,0,signal,1
2857,1428.5,100,y,0,ON,0,OFF,0,signal,1
2858,1429,100,y,0,ON,0,OFF,0,signal,1
2859,1429.5,100,y,0,ON,0,OFF,0,signal,1
2860,1430,100,y,0,ON,0,OFF,0,signal,1
2861,1430.5,100,y,0,ON,0,OFF,0,signal,1
2862,1431,100,y,0,ON,0,OFF,0,signal,1
2863,1431.5,100,y,0,ON,0,OFF,0,signal,1
2864,1432,100,y,0,ON,0,OFF,0,signal,1
2865,1432.5,100,y,0,ON,0,OFF,0,signal,1
2866,1433,100,y,0,ON,0,OFF,0,signal,1
2867,1433.5,100,y,0,ON,0,OFF,0,signal,1
2868,1434,100,y,0,ON,0,OFF,0,signal,1
2869,1434.5,100,y,0,ON,0,OFF,0,signal,1
2870,1435,100,y,0,ON,0,OFF,0,signal,1
2871,1435.5,100,y,0,ON,0,OFF,0,signal,1
2872,1436,100,y,0,ON,0,OFF,0,signal,1
2873,1436.5,100,y,0,ON,0,OFF,0,signal,1
2874,1437,100,y,0,ON,0,OFF,0,signal,1
2875,1437.5,100,y,0,ON,0,OFF,0,signal,1
2876,1438,100,y,0,ON,0,OFF,0,signal,1
2877,1438.5,100,y,0,ON,0,OFF,0,signal,1
2878,1439,100,y,0,ON,0,OFF,0,signal,1
2879,1439.5,100,y,0,ON,0,OFF,0,signal,1
2880,1440,100,y,0,ON,0,OFF,0,signal,1
2881,1440.5,100,y,0,ON,0,OFF,0,signal,1
2882,1441,100,y,0,ON,0,OFF,0,signal,1
2883,1441.5,100,y,0,ON,0,OFF,0,signal,1
2884,1442,100,y,0,ON,0,OFF,0,signal,1
2885,1442.5,100,y,0,ON,0,OFF,0,signal,1
2886,1443,100,y,0,ON,0,OFF,0,signal,1
2887,1443.5,100,y,0,ON,0,OFF,0,signal,1
2888,1444,100,y,0,ON,0,OFF,0,signal,1
2889,1444.5,100,y,0,ON,0,OFF,0,signal,1
2890,1445,100,y,0,ON,0,OFF,0,signal,1
2891,1445.5,100,y,0,ON,0,OFF,0,signal,1
2892,1446,100,y,0,ON,0,OFF,0,signal,1
2893,1446.5,100,y,0,ON,0,OFF,0,signal,1
2894,1447,100,y,0,ON,0,OFF,0,signal,1
2895,1447.5,100,y,0,ON,0,OFF,0,signal,1
2896,1448,100,y,0,ON,0,OFF,0,signal,1
2897,1448.5,100,y,0,ON,0,OFF,0,signal,1
2898,1449,100,y,0,ON,0,OFF,0,signal,1
2899,1449.5,100,y,0,ON,0,OFF,0,signal,1
2900,1450,100,y,0,ON,0,OFF,0,signal,1
2901,1450.5,100,y,0,ON,0,OFF,0,signal,1
2902,1451,100,y,0,ON,0,OFF,0,signal,1
2903,1451.5,100,y,0,ON,0,OFF,0,signal,1
2904,1452,100,y,0,ON,0,OFF,0,signal,1
2905,1452.5,100,y,0,ON,0,OFF,0,signal,1
2906,1453,100,y,0,ON,0,OFF,0,signal,1
2907,1453.5,100,y,0,ON,0,OFF,0,signal,1
2908,1454,100,y,0,ON,0,OFF,0,signal,1
2909,1454.5,100,y,0,ON,0,OFF,0,signal,1
2910,1455,100,y,0,ON,0,OFF,0,signal,1
2911,1455.5,100,y,0,ON,0,OFF,0,signal,1
2912,1456,100,y,0,ON,0,OFF,0,signal,1
2913,1456.5,100,y,0,ON,0,OFF,0,signal,1
2914,1457,100,y,0,ON,0,OFF,0,signal,1
2915,1457.5,100,y,0,ON,0,OFF,0,signal,1
2916,1458,100,y,0,ON,0,OFF,0,signal,1
2917,1458.5,100,y,0,ON,0,OFF,0,signal,1
2918,1459,100,y,0,ON,0,OFF,0,signal,1
2919,1459.5,100,y,0,ON,0,OFF,0,signal,1
2920,1460,100,y,0,ON,0,OFF,0,signal,1
2921,1460.5,100,y,0,ON,0,OFF,0,signal,1
2922,1461,100,y,0,ON,0,OFF,0,signal,1
2923,1461.5,100,y,0,ON,0,OFF,0,signal,1
2924,1462,100,y,0,ON,0,OFF,0,signal,1
2925,1462.5,100,y,0,ON,0,OFF,0,signal,1
2926,1463,100,y,0,ON,0,OFF,0,signal,1
2927,1463.5,100,y,0,ON,0,OFF,0,signal,1
2928,1464,100,y,0,ON,0,OFF,0,signal,1
2929,1464.5,100,y,0,ON,0,OFF,0,signal,1
2930,1465,100,y,0,ON,0,OFF,0,signal,1
2931,1465.5,100,y,0,ON,0,OFF,0,signal,1
2932,1466,100,y,0,ON,0,OFF,0,signal,1
2933,1466.5,100,y,0,ON,0,OFF,0,signal,1
2934,1467,100,y,0,ON,0,OFF,0,signal,1
2935,1467.5,100,y,0,ON,0,OFF,0,signal,1
2936,1468,100,y,0,ON,0,OFF,0,signal,1
2937,1468.5,100,y,0,ON,0,OFF,0,signal,1
2938,1469,100,y,0,ON,0,OFF,0,signal,1
2939,1469.5,100,y,0,ON,0,OFF,0,signal,1
2940,1470,100,y,0,ON,0,OFF,0,signal,1
2941,1470.5,100,y,0,ON,0,OFF,0,signal,1
2942,1471,100,y,0,ON,0,OFF,0,signal,1
2943,1471.5,100,y,0,ON,0,OFF,0,signal,1
2944,1472,100,y,0,ON,0,OFF,0,signal,1
2945,1472.5,100,y,0,ON,0,OFF,0,signal,1
2946,1473,100,y,0,ON,0,OFF,0,signal,1
2947,1473.5,100,y,0,ON,0,OFF,0,signal,1
2948,1474,100,y,0,ON,0,OFF,0,signal,1
2949,1474.5,100,y,0,ON,0,OFF,0,signal,1
2950,1475,100,y,0,ON,0,OFF,0,signal,1
2951,1475.5,100,y,0,ON,0,OFF,0,signal,1
2952,1476,100,y,0,ON,0,OFF,0,signal,1
2953,1476.5,100,y,0,ON,0,OFF,0,signal,1
2954,1477,100,y,0,ON,0,OFF,0,signal,1
2955,1477.5,100,y,0,ON,0,OFF,0,signal,1
2956,1478,100,y,0,ON,0,OFF,0,signal,1
2957,1478.5,100,y,0,ON,0,OFF,0,signal,1
2958,1479,100,y,0,ON,0,OFF,0,signal,1
2959,1479.5,100,y,0,ON,0,OFF,0,signal,1
2960,1480,100,y,0,ON,0,OFF,0,signal,1
2961,1480.5,100,y,0,ON,0,OFF,0,signal,1
2962,1481,100,y,0,ON,0,OFF,0,signal,1
2963,1481.5,100,y,0,ON,0,OFF,0,signal,1
2964,1482,100,y,0,ON,0,OFF,0,signal,1
2965,1482.5,100,y,0,ON,0,OFF,0,signal,1
2966,1483,100,y,0,ON,0,OFF,0,signal,1
2967,1483.5,100,y,0,ON,0,OFF,0,signal,1
2968,1484,100,y,0,ON,0,OFF,0,signal,1
2969,1484.5,100,y,0,ON,0,OFF,0,signal,1
2970,1485,100,y,0,ON,0,OFF,0,signal,1
2971,1485.5,100,y,0,ON,0,OFF,0,signal,1
2972,1486,100,y,0,ON,0,OFF,0,signal,1
2973,1486.5,100,y,0,ON,0,OFF,0,signal,1
2974,1487,100,y,0,ON,0,OFF,0,signal,1
2975,1487.5,100,y,0,ON,0,OFF,0,signal,1
2976,1488,100,y,0,ON,0,OFF,0,signal,1
2977,1488.5,100,y,0,ON,0,OFF,0,signal,1
2978,1489,100,y,0,ON,0,OFF,0,signal,1
2979,1489.5,100,y,0,ON,0,OFF,0,signal,1
2980,1490,100,y,0,ON,0,OFF,0,signal,1
2981,1490.5,100,y,0,ON,0,OFF,0,signal,1
2982,1491,100,y,0,ON,0,OFF,0,signal,1
2983,1491.5,100,y,0,ON,0,OFF,0,signal,1
2984,1492,100,y,0,ON,0,OFF,0,signal,1
2985,1492.5,100,y,0,ON,0,OFF,0,signal,1
2986,1493,100,y,0,ON,0,OFF,0,signal,1
2987,1493.5,100,y,0,ON,0,OFF,0,signal,1
2988,1494,100,y,0,ON,0,OFF,0,signal,1
2989,1494.5,100,y,0,ON,0,OFF,0,signal,1
2990,1495,100,y,0,ON,0,OFF,0,signal,1
2991,1495.5,100,y,0,ON,0,OFF,0,signal,1
2992,1496,100,y,0,ON,0,OFF,0,signal,1
2993,1496.5,100,y,0,ON,0,OFF,0,signal,1
2994,1497,100,y,0,ON,0,OFF,0,signal,1
2995,1497.5,100,y,0,ON,0,OFF,0,signal,1
2996,1498,100,y,0,ON,0,OFF,0,signal,1
2997,1498.5,100,y,0,ON,0,OFF,0,signal,1
2998,1499,100,y,0,ON,0,OFF,0,signal,1
2999,1499.5,100,y,0,ON,0,OFF,0,signal,1
3000,1500,100,y,0,ON,0,OFF,0,signal,1
3001,1500.5,100,y,0,ON,0,OFF,0,signal,1
3002,1501,100,y,0,ON,0,OFF,0,signal,1
3003,1501.5,100,y,0,ON,0,OFF,0,signal,1
3004,1502,100,y,0,ON,0,OFF,0,signal,1
3005,1502.5,100,y,0,ON,0,OFF,0,signal,1
3006,1503,100,y,0,ON,0,OFF,0,signal,1
3007,1503.5,100,y,0,ON,0,OFF,0,signal,1
3008,1504,100,y,0,ON,0,OFF,0,signal,1
3009,1504.5,100,y,0,ON,0,OFF,0,signal,1
3010,1505,100,y,0,ON,0,OFF,0,signal,1
3011,1505.5,100,y,0,ON,0,OFF,0,signal,1
3012,1506,100,y,0,ON,0,OFF,0,signal,1
3013,1506.5,100,y,0,ON,0,OFF,0,signal,1
3014,1507,100,y,0,ON,0,OFF,0,signal,1
3015,1507.5,100,y,0,ON,0,OFF,0,signal,1
3016,1508,100,y,0,ON,0,OFF,0,signal,1
3017,1508.5,100,y,0,ON,0,OFF,0,signal,1
3018,1509,100,y,0,ON,0,OFF,0,signal,1
3019,1509.5,100,y,0,ON,0,OFF,0,signal,1
3020,1510,100,y,0,ON,0,OFF,0,signal,1
3021,1510.5,100,y,0,ON,0,OFF,0,signal,1
3022,1511,100,y,0,ON,0,OFF,0,signal,1
3023,1511.5,100,y,0,ON,0,OFF,0,signal,1
3024,1512,100,y,0,ON,0,OFF,0,signal,1
3025,1512.5,100,y,0,ON,0,OFF,0,signal,1
3026,1513,100,y,0,ON,0,OFF,0,signal,1
3027,1513.5,100,y,0,ON,0,OFF,0,signal,1
3028,1514,100,y,0,ON,0,OFF,0,signal,1
3029,1514.5,100,y,0,ON,0,OFF,0,signal,1
3030,1515,100,y,0,ON,0,OFF,0,signal,1
3031,1515.5,100,y,0,ON,0,OFF,0,signal,1
3032,1516,100,y,0,ON,0,OFF,0,signal,1
3033,1516.5,100,y,0,ON,0,OFF,0,signal,1
3034,1517,100,y,0,ON,0,OFF,0,signal,1
3035,1517.5,100,y,0,ON,0,OFF,0,signal,1
3036,1518,100,y,0,ON,0,OFF,0,signal,1
3037,1518.5,100,y,0,ON,0,OFF,0,signal,1
3038,1519,100,y,0,ON,0,OFF,0,signal,1
3039,1519.5,100,y,0,ON,0,OFF,0,signal,1
3040,1520,100,y,0,ON,0,OFF,0,signal,1
3041,1520.5,100,y,0,ON,0,OFF,0,signal,1
3042,1521,100,y,0,ON,0,OFF,0,signal,1
3043,1521.5,100,y,0,ON,0,OFF,0,signal,1
3044,1522,100,y,0,ON,0,OFF,0,signal,1
3045,1522.5,100,y,0,ON,0,OFF,0,signal,1
3046,1523,100,y,0,ON,0,OFF,0,signal,1
3047,1523.5,100,y,0,ON,0,OFF,0,signal,1
3048,1524,100,y,0,ON,0,OFF,0,signal,1
3049,1524.5,100,y,0,ON,0,OFF,0,signal,1
3050,1525,100,y,0,ON,0,OFF,0,signal,1
3051,1525.5,100,y,0,ON,0,OFF,0,signal,1
3052,1526,100,y,0,ON,0,OFF,0,signal,1
3053,1526.5,100,y,0,ON,0,OFF,0,signal,1
3054,1527,100,y,0,ON,0,OFF,0,signal,1
3055,1527.5,100,y,0,ON,0,OFF,0,signal,1
3056,1528,100,y,0,ON,0,OFF,0,signal,1
3057,1528.5,100,y,0,ON,0,OFF,0,signal,1
3058,1529,100,y,0,ON,0,OFF,0,signal,1
3059,1529.5,100,y,0,ON,0,OFF,0,signal,1
3060,1530,100,y,0,ON,0,OFF,0,signal,1
3061,1530.5,100,y,0,ON,0,OFF,0,signal,1
3062,1531,100,y,0,ON,0,OFF,0,signal,1
3063,1531.5,100,y,0,ON,0,OFF,0,signal,1
3064,1532,100,y,0,ON,0,OFF,0,signal,1
3065,1532.5,100,y,0,ON,0,OFF,0,signal,1
3066,1533,100,y,0,ON,0,OFF,0,signal,1
3067,1533.5,100,y,0,ON,0,OFF,0,signal,1
3068,1534,100,y,0,ON,0,OFF,0,signal,1
3069,1534.5,100,y,0,ON,0,OFF,0,signal,1
3070,1535,100,y,0,ON,0,OFF,0,signal,1
3071,1535.5,100,y,0,ON,0,OFF,0,signal,1
3072,1536,100,y,0,ON,0,OFF,0,signal,1
3073,1536.5,100,y,0,ON,0,OFF,0,signal,1
3074,1537,100,y,0,ON,0,OFF,0,signal,1
3075,1537.5,100,y,0,ON,0,OFF,0,signal,1
3076,1538,100,y,0,ON,0,OFF,0,signal,1
3077,1538.5,100,y,0,ON,0,OFF,0,signal,1
3078,1539,100,y,0,ON,0,OFF,0,signal,1
3079,1539.5,100,y,0,ON,0,OFF,0,signal,1
3080,1540,100,y,0,ON,0,OFF,0,signal,1
3081,1540.5,100,y,0,ON,0,OFF,0,signal,1
3082,1541,100,y,0,ON,0,OFF,0,signal,1
3083,1541.5,100,y,0,ON,0,OFF,0,signal,1
3084,1542,100,y,0,ON,0,OFF,0,signal,1
3085,1542.5,100,y,0,ON,0,OFF,0,signal,1
3086,1543,100,y,0,ON,0,OFF,0,signal,1
3087,1543.5,100,y,0,ON,0,OFF,0,signal,1
3088,1544,100,y,0,ON,0,OFF,0,signal,1
3089,1544.5,100,y,0,ON,0,OFF,0,signal,1
3090,1545,100,y,0,ON,0,OFF,0,signal,1
3091,1545.5,100,y,0,ON,0,OFF,0,signal,1
3092,1546,100,y,0,ON,0,OFF,0,signal,1
3093,1546.5,100,y,0,ON,0,OFF,0,signal,1
3094,1547,100,y,0,ON,0,OFF,0,signal,1
3095,1547.5,100,y,0,ON,0,OFF,0,signal,1
3096,1548,100,y,0,ON,0,OFF,0,signal,1
3097,1548.5,100,y,0,ON,0,OFF,0,signal,1
3098,1549,100,y,0,ON,0,OFF,0,signal,1
3099,1549.5,100,y,0,ON,0,OFF,0,signal,1
3100,1550,100,y,0,ON,0,OFF,0,signal,1
3101,1550.5,100,y,0,ON,0,OFF,0,signal,1
3102,1551,100,y,0,ON,0,OFF,0,signal,1
3103,1551.5,100,y,0,ON,0,OFF,0,signal,1
3104,1552,100,y,0,ON,0,OFF,0,signal,1
3105,1552.5,100,y,0,ON,0,OFF,0,signal,1
3106,1553,100,y,0,ON,0,OFF,0,signal,1
3107,1553.5,100,y,0,ON,0,OFF,0,signal,1
3108,1554,100,y,0,ON,0,OFF,0,signal,1
3109,1554.5,100,y,0,ON,0,OFF,0,signal,1
3110,1555,100,y,0,ON,0,OFF,0,signal,1
3111,1555.5,100,y,0,ON,0,OFF,0,signal,1
3112,1556,100,y,0,ON,0,OFF,0,signal,1
3113,1556.5,100,y,0,ON,0,OFF,0,signal,1
3114,1557,100,y,0,ON,0,OFF,0,signal,1
3115,1557.5,100,y,0,ON,0,OFF,0,signal,1
3116,1558,100,y,0,ON,0,OFF,0,signal,1
3117,1558.5,100,y,0,ON,0,OFF,0,signal,1
3118,1559,100,y,0,ON,0,OFF,0,signal,1
3119,1559.5,100,y,0,ON,0,OFF,0,signal,1
3120,1560,100,y,0,ON,0,OFF,0,signal,1
3121,1560.5,100,y,0,ON,0,OFF,0,signal,1
3122,1561,100,y,0,ON,0,OFF,0,signal,1
3123,1561.5,100,y,0,ON,0,OFF,0,signal,1
3124,1562,100,y,0,ON,0,OFF,0,signal,1
3125,1562.5,100,y,0,ON,0,OFF,0,signal,1
3126,1563,100,y,0,ON,0,OFF,0,signal,1
3127,1563.5,100,y,0,ON,0,OFF,0,signal,1
3128,1564,100,y,0,ON,0,OFF,0,signal,1
3129,1564.5,100,y,0,ON,0,OFF,0,signal,1
3130,1565,100,y,0,ON,0,OFF,0,signal,1
3131,1565.5,100,y,0,ON,0,OFF,0,signal,1
3132,1566,100,y,0,ON,0,OFF,0,signal,1
3133,1566.5,100,y,0,ON,0,OFF,0,signal,1
3134,1567,100,y,0,ON,0,OFF,0,signal,1
3135,1567.5,100,y,0,ON,0,OFF,0,signal,1
3136,1568,100,y,0,ON,0,OFF,0,signal,1
3137,1568.5,100,y,0,ON,0,OFF,0,signal,1
3138,1569,100,y,0,ON,0,OFF,0,signal,1
3139,1569.5,100,y,0,ON,0,OFF,0,signal,1
3140,1570,100,y,0,ON,0,OFF,0,signal,1
3141,1570.5,100,y,0,ON,0,OFF,0,signal,1
3142,1571,100,y,0,ON,0,OFF,0,signal,1
3143,1571.5,100,y,0,ON,0,OFF,0,signal,1
3144,1572,100,y,0,ON,0,OFF,0,signal,1
3145,1572.5,100,y,0,ON,0,OFF,0,signal,1
3146,1573,100,y,0,ON,0,OFF,0,signal,1
3147,1573.5,100,y,0,ON,0,OFF,0,signal,1
3148,1574,100,y,0,ON,0,OFF,0,signal,1
3149,1574.5,100,y,0,ON,0,OFF,0,signal,1
3150,1575,100,y,0,ON,0,OFF,0,signal,1
3151,1575.5,100,y,0,ON,0,OFF,0,signal,1
3152,1576,100,y,0,ON,0,OFF,0,signal,1
3153,1576.5,100,y,0,ON,0,OFF,0,signal,1
3154,1577,100,y,0,ON,0,OFF,0,signal,1
3155,1577.5,100,y,0,ON,0,OFF,0,signal,1
3156,1578,100,y,0,ON,0,OFF,0,signal,1
3157,1578.5,100,y,0,ON,0,OFF,0,signal,1
3158,1579,100,y,0,ON,0,OFF,0,signal,1
3159,1579.5,100,y,0,ON,0,OFF,0,signal,1
3160,1580,100,y,0,ON,0,OFF,0,signal,1
3161,1580.5,100,y,0,ON,0,OFF,0,signal,1
3162,1581,100,y,0,ON,0,OFF,0,signal,1
3163,1581.5,100,y,0,ON,0,OFF,0,signal,1
3164,1582,100,y,0,ON,0,OFF,0,signal,1
3165,1582.5,100,y,0,ON,0,OFF,0,signal,1
3166,1583,100,y,0,ON,0,OFF,0,signal,1
3167,1583.5,100,y,0,ON,0,OFF,0,signal,1
3168,1584,100,y,0,ON,0,OFF,0,signal,1
3169,1584.5,100,y,0,ON,0,OFF,0,signal,1
3170,1585,100,y,0,ON,0,OFF,0,signal,1
3171,1585.5,100,y,0,ON,0,OFF,0,signal,1
3172,1586,100,y,0,ON,0,OFF,0,signal,1
3173,1586.5,100,y,0,ON,0,OFF,0,signal,1
3174,1587,100,y,0,ON,0,OFF,0,signal,1
3175,1587.5,100,y,0,ON,0,OFF,0,signal,1
3176,1588,100,y,0,ON,0,OFF,0,signal,1
3177,1588.5,100,y,0,ON,0,OFF,0,signal,1
3178,1589,100,y,0,ON,0,OFF,0,signal,1
3179,1589.5,100,y,0,ON,0,OFF,0,signal,1
3180,1590,100,y,0,ON,0,OFF,0,signal,1
3181,1590.5,100,y,0,ON,0,OFF,0,signal,1
3182,1591,100,y,0,ON,0,OFF,0,signal,1
3183,1591.5,100,y,0,ON,0,OFF,0,signal,1
3184,1592,100,y,0,ON,0,OFF,0,signal,1
3185,1592.5,100,y,0,ON,0,OFF,0,signal,1
3186,1593,100,y,0,ON,0,OFF,0,signal,1
3187,1593.5,100,y,0,ON,0,OFF,0,signal,1
3188,1594,100,y,0,ON,0,OFF,0,signal,1
3189,1594.5,100,y,0,ON,0,OFF,0,signal,1
3190,1595,100,y,0,ON,0,OFF,0,signal,1
3191,1595.5,100,y,0,ON,0,OFF,0,signal,1
3192,1596,100,y,0,ON,0,OFF,0,signal,1
3193,1596.5,100,y,0,ON,0,OFF,0,signal,1
3194,1597,100,y,0,ON,0,OFF,0,signal,1
3195,1597.5,100,y,0,ON,0,OFF,0,signal,1
3196,1598,100,y,0,ON,0,OFF,0,signal,1
3197,1598.5,100,y,0,ON,0,OFF,0,signal,1
3198,1599,100,y,0,ON,0,OFF,0,signal,1
3199,1599.5,100,y,0,ON,0,OFF,0,signal,1
3200,1600,100,y,0,ON,0,OFF,0,signal,1
3201,1600.5,100,y,0,ON,0,OFF,0,signal,1
3202,1601,100,y,0,ON,0,OFF,0,signal,1
3203,1601.5,100,y,0,ON,0,OFF,0,signal,1
3204,1602,100,y,0,ON,0,OFF,0,signal,1
3205,1602.5,100,y,0,ON,0,OFF,0,signal,1
3206,1603,100,y,0,ON,0,OFF,0,signal,1
3207,1603.5,100,y,0,ON,0,OFF,0,signal,1
3208,1604,100,y,0,ON,0,OFF,0,signal,1
3209,1604.5,100,y,0,ON,0,OFF,0,signal,1
3210,1605,100,y,0,ON,0,OFF,0,signal,1
3211,1605.5,100,y,0,ON,0,OFF,0,signal,1
3212,1606,100,y,0,ON,0,OFF,0,signal,1
3213,1606.5,100,y,0,ON,0,OFF,0,signal,1
3214,1607,100,y,0,ON,0,OFF,0,signal,1
3215,1607.5,100,y,0,ON,0,OFF,0,signal,1
3216,1608,100,y,0,ON,0,OFF,0,signal,1
3217,1608.5,100,y,0,ON,0,OFF,0,signal,1
3218,1609,100,y,0,ON,0,OFF,0,signal,1
3219,1609.5,100,y,0,ON,0,OFF,0,signal,1
3220,1610,100,y,0,ON,0,OFF,0,signal,1
3221,1610.5,100,y,0,ON,0,OFF,0,signal,1
3222,1611,100,y,0,ON,0,OFF,0,signal,1
3223,1611.5,100,y,0,ON,0,OFF,0,signal,1
3224,1612,100,y,0,ON,0,OFF,0,signal,1
3225,1612.5,100,y,0,ON,0,OFF,0,signal,1
3226,1613,100,y,0,ON,0,OFF,0,signal,1
3227,1613.5,100,y,0,ON,0,OFF,0,signal,1
3228,1614,100,y,0,ON,0,OFF,0,signal,1
3229,1614.5,100,y,0,ON,0,OFF,0,signal,1
3230,1615,100,y,0,ON,0,OFF,0,signal,1
3231,1615.5,100,y,0,ON,0,OFF,0,signal,1
3232,1616,100,y,0,ON,0,OFF,0,signal,1
3233,1616.5,100,y,0,ON,0,OFF,0,signal,1
3234,1617,100,y,0,ON,0,OFF,0,signal,1
3235,1617.5,100,y,0,ON,0,OFF,0,signal,1
3236,1618,100,y,0,ON,0,OFF,0,signal,1
3237,1618.5,100,y,0,ON,0,OFF,0,signal,1
3238,1619,100,y,0,ON,0,OFF,0,signal,1
3239,1619.5,100,y,0,ON,0,OFF,0,signal,1
3240,1620,100,y,0,ON,0,OFF,0,signal,1
3241,1620.5,100,y,0,ON,0,OFF,0,signal,1
3242,1621,100,y,0,ON,0,OFF,0,signal,1
3243,1621.5,100,y,0,ON,0,OFF,0,signal,1
3244,1622,100,y,0,ON,0,OFF,0,signal,1
3245,1622.5,100,y,0,ON,0,OFF,0,signal,1
3246,1623,100,y,0,ON,0,OFF,0,signal,1
3247,1623.5,100,y,0,ON,0,OFF,0,signal,1
3248,1624,100,y,0,ON,0,OFF,0,signal,1
3249,1624.5,100,y,0,ON,0,OFF,0,signal,1
3250,1625,100,y,0,ON,0,OFF,0,signal,1
3251,1625.5,100,y,0,ON,0,OFF,0,signal,1
3252,1626,100,y,0,ON,0,OFF,0,signal,1
3253,1626.5,100,y,0,ON,0,OFF,0,signal,1
3254,1627,100,y,0,ON,0,OFF,0,signal,1
3255,1627.5,100,y,0,ON,0,OFF,0,signal,1
3256,1628,100,y,0,ON,0,OFF,0,signal,1
3257,1628.5,100,y,0,ON,0,OFF,0,signal,1
3258,1629,100,y,0,ON,0,OFF,0,signal,1
3259,1629.5,100,y,0,ON,0,OFF,0,signal,1
3260,1630,100,y,0,ON,0,OFF,0,signal,1
3261,1630.5,100,y,0,ON,0,OFF,0,signal,1
3262,1631,100,y,0,ON,0,OFF,0,signal,1
3263,1631.5,100,y,0,ON,0,OFF,0,signal,1
3264,1632,100,y,0,ON,0,OFF,0,signal,1
3265,1632.5,100,y,0,ON,0,OFF,0,signal,1
3266,1633,100,y,0,ON,0,OFF,0,signal,1
3267,1633.5,100,y,0,ON,0,OFF,0,signal,1
3268,1634,100,y,0,ON,0,OFF,0,signal,1
3269,1634.5,100,y,0,ON,0,OFF,0,signal,1
3270,1635,100,y,0,ON,0,OFF,0,signal,1
3271,1635.5,100,y,0,ON,0,OFF,0,signal,1
3272,1636,100,y,0,ON,0,OFF,0,signal,1
3273,1636.5,100,y,0,ON,0,OFF,0,signal,1
3274,1637,100,y,0,ON,0,OFF,0,signal,1
3275,1637.5,100,y,0,ON,0,OFF,0,signal,1
3276,1638,100,y,0,ON,0,OFF,0,signal,1
3277,1638.5,100,y,0,ON,0,OFF,0,signal,1
3278,1639,100,y,0,ON,0,OFF,0,signal,1
3279,1639.5,100,y,0,ON,0,OFF,0,signal,1
3280,1640,100,y,0,ON,0,OFF,0,signal,1
3281,1640.5,100,y,0,ON,0,OFF,0,signal,1
3282,1641,100,y,0,ON,0,OFF,0,signal,1
3283,1641.5,100,y,0,ON,0,OFF,0,signal,1
3284,1642,100,y,0,ON,0,OFF,0,signal,1
3285,1642.5,100,y,0,ON,0,OFF,0,signal,1
3286,1643,100,y,0,ON,0,OFF,0,signal,1
3287,1643.5,100,y,0,ON,0,OFF,0,signal,1
3288,1644,100,y,0,ON,0,OFF,0,signal,1
3289,1644.5,100,y,0,ON,0,OFF,0,signal,1
3290,1645,100,y,0,ON,0,OFF,0,signal,1
3291,1645.5,100,y,0,ON,0,OFF,0,signal,1
3292,1646,100,y,0,ON,0,OFF,0,signal,1
3293,1646.5,100,y,0,ON,0,OFF,0,signal,1
3294,1647,100,y,0,ON,0,OFF,0,signal,1
3295,1647.5,100,y,0,ON,0,OFF,0,signal,1
3296,1648,100,y,0,ON,0,OFF,0,signal,1
3297,1648.5,100,y,0,ON,0,OFF,0,signal,1
3298,1649,100,y,0,ON,0,OFF,0,signal,1
3299,1649.5,100,y,0,ON,0,OFF,0,signal,1
3300,1650,100,y,0,ON,0,OFF,0,signal,1
3301,1650.5,100,y,0,ON,0,OFF,0,signal,1
3302,1651,100,y,0,ON,0,OFF,0,signal,1
3303,1651.5,100,y,0,ON,0,OFF,0,signal,1
3304,1652,100,y,0,ON,0,OFF,0,signal,1
3305,1652.5,100,y,0,ON,0,OFF,0,signal,1
3306,1653,100,y,0,ON,0,OFF,0,signal,1
3307,1653.5,100,y,0,ON,0,OFF,0,signal,1
3308,1654,100,y,0,ON,0,OFF,0,signal,1
3309,1654.5,100,y,0,ON,0,OFF,0,signal,1
3310,1655,100,y,0,ON,0,OFF,0,signal,1
3311,1655.5,100,y,0,ON,0,OFF,0,signal,1
3312,1656,100,y,0,ON,0,OFF,0,signal,1
3313,1656.5,100,y,0,ON,0,OFF,0,signal,1
3314,1657,100,y,0,ON,0,OFF,0,signal,1
3315,1657.5,100,y,0,ON,0,OFF,0,signal,1
3316,1658,100,y,0,ON,0,OFF,0,signal,1
3317,1658.5,100,y,0,ON,0,OFF,0,signal,1
3318,1659,100,y,0,ON,0,OFF,0,signal,1
3319,1659.5,100,y,0,ON,0,OFF,0,signal,1
3320,1660,100,y,0,ON,0,OFF,0,signal,1
3321,1660.5,100,y,0,ON,0,OFF,0,signal,1
3322,1661,100,y,0,ON,0,OFF,0,signal,1
3323,1661.5,100,y,0,ON,0,OFF,0,signal,1
3324,1662,100,y,0,ON,0,OFF,0,signal,1
3325,1662.5,100,y,0,ON,0,OFF,0,signal,1
3326,1663,100,y,0,ON,0,OFF,0,signal,1
3327,1663.5,100,y,0,ON,0,OFF,0,signal,1
3328,1664,100,y,0,ON,0,OFF,0,signal,1
3329,1664.5,100,y,0,ON,0,OFF,0,signal,1
3330,1665,100,y,0,ON,0,OFF,0,signal,1
3331,1665.5,100,y,0,ON,0,OFF,0,signal,1
3332,1666,100,y,0,ON,0,OFF,0,signal,1
3333,1666.5,100,y,0,ON,0,OFF,0,signal,1
3334,1667,100,y,0,ON,0,OFF,0,signal,1
3335,1667.5,100,y,0,ON,0,OFF,0,signal,1
3336,1668,100,y,0,ON,0,OFF,0,signal,1
3337,1668.5,100,y,0,ON,0,OFF,0,signal,1
3338,1669,100,y,0,ON,0,OFF,0,signal,1
3339,1669.5,100,y,0,ON,0,OFF,0,signal,1
3340,1670,100,y,0,ON,0,OFF,0,signal,1
3341,1670.5,100,y,0,ON,0,OFF,0,signal,1
3342,1671,100,y,0,ON,0,OFF,0,signal,1
3343,1671.5,100,y,0,ON,0,OFF,0,signal,1
3344,1672,100,y,0,ON,0,OFF,0,signal,1
3345,1672.5,100,y,0,ON,0,OFF,0,signal,1
3346,1673,100,y,0,ON,0,OFF,0,signal,1
3347,1673.5,100,y,0,ON,0,OFF,0,signal,1
3348,1674,100,y,0,ON,0,OFF,0,signal,1
3349,1674.5,100,y,0,ON,0,OFF,0,signal,1
3350,1675,100,y,0,ON,0,OFF,0,signal,1
3351,1675.5,100,y,0,ON,0,OFF,0,signal,1
3352,1676,100,y,0,ON,0,OFF,0,signal,1
3353,1676.5,100,y,0,ON,0,OFF,0,signal,1
3354,1677,100,y,0,ON,0,OFF,0,signal,1
3355,1677.5,100,y,0,ON,0,OFF,0,signal,1
3356,1678,100,y,0,ON,0,OFF,0,signal,1
3357,1678.5,100,y,0,ON,0,OFF,0,signal,1
3358,1679,100,y,0,ON,0,OFF,0,signal,1
3359,1679.5,100,y,0,ON,0,OFF,0,signal,1
3360,1680,100,y,0,ON,0,OFF,0,signal,1
3361,1680.5,100,y,0,ON,0,OFF,0,signal,1
3362,1681,100,y,0,ON,0,OFF,0,signal,1
3363,1681.5,100,y,0,ON,0,OFF,0,signal,1
3364,1682,100,y,0,ON,0,OFF,0,signal,1
3365,1682.5,100,y,0,ON,0,OFF,0,signal,1
3366,1683,100,y,0,ON,0,OFF,0,signal,1
3367,1683.5,100,y,0,ON,0,OFF,0,signal,1
3368,1684,100,y,0,ON,0,OFF,0,signal,1
3369,1684.5,100,y,0,ON,0,OFF,0,signal,1
3370,1685,100,y,0,ON,0,OFF,0,signal,1
3371,1685.5,100,y,0,ON,0,OFF,0,signal,1
3372,1686,100,y,0,ON,0,OFF,0,signal,1
3373,1686.5,100,y,0,ON,0,OFF,0,signal,1
3374,1687,100,y,0,ON,0,OFF,0,signal,1
3375,1687.5,100,y,0,ON,0,OFF,0,signal,1
3376,1688,100,y,0,ON,0,OFF,0,signal,1
3377,1688.5,100,y,0,ON,0,OFF,0,signal,1
3378,1689,100,y,0,ON,0,OFF,0,signal,1
3379,1689.5,100,y,0,ON,0,OFF,0,signal,1
3380,1690,100,y,0,ON,0,OFF,0,signal,1
3381,1690.5,100,y,0,ON,0,OFF,0,signal,1
3382,1691,100,y,0,ON,0,OFF,0,signal,1
3383,1691.5,100,y,0,ON,0,OFF,0,signal,1
3384,1692,100,y,0,ON,0,OFF,0,signal,1
3385,1692.5,100,y,0,ON,0,OFF,0,signal,1
3386,1693,100,y,0,ON,0,OFF,0,signal,1
3387,1693.5,100,y,0,ON,0,OFF,0,signal,1
3388,1694,100,y,0,ON,0,OFF,0,signal,1
3389,1694.5,100,y,0,ON,0,OFF,0,signal,1
3390,1695,100,y,0,ON,0,OFF,0,signal,1
3391,1695.5,100,y,0,ON,0,OFF,0,signal,1
3392,1696,100,y,0,ON,0,OFF,0,signal,1
3393,1696.5,100,y,0,ON,0,OFF,0,signal,1
3394,1697,100,y,0,ON,0,OFF,0,signal,1
3395,1697.5,100,y,0,ON,0,OFF,0,signal,1
3396,1698,100,y,0,ON,0,OFF,0,signal,1
3397,1698.5,100,y,0,ON,0,OFF,0,signal,1
3398,1699,100,y,0,ON,0,OFF,0,signal,1
3399,1699.5,100,y,0,ON,0,OFF,0,signal,1
3400,1700,100,y,0,ON,0,OFF,0,signal,1
3401,1700.5,100,y,0,ON,0,OFF,0,signal,1
3402,1701,100,y,0,ON,0,OFF,0,signal,1
3403,1701.5,100,y,0,ON,0,OFF,0,signal,1
3404,1702,100,y,0,ON,0,OFF,0,signal,1
3405,1702.5,100,y,0,ON,0,OFF,0,signal,1
3406,1703,100,y,0,ON,0,OFF,0,signal,1
3407,1703.5,100,y,0,ON,0,OFF,0,signal,1
3408,1704,100,y,0,ON,0,OFF,0,signal,1
3409,1704.5,100,y,0,ON,0,OFF,0,signal,1
3410,1705,100,y,0,ON,0,OFF,0,signal,1
3411,1705.5,100,y,0,ON,0,OFF,0,signal,1
3412,1706,100,y,0,ON,0,OFF,0,signal,1
3413,1706.5,100,y,0,ON,0,OFF,0,signal,1
3414,1707,100,y,0,ON,0,OFF,0,signal,1
3415,1707.5,100,y,0,ON,0,OFF,0,signal,1
3416,1708,100,y,0,ON,0,OFF,0,signal,1
3417,1708.5,100,y,0,ON,0,OFF,0,signal,1
3418,1709,100,y,0,ON,0,OFF,0,signal,1
3419,1709.5,100,y,0,ON,0,OFF,0,signal,1
3420,1710,100,y,0,ON,0,OFF,0,signal,1
3421,1710.5,100,y,0,ON,0,OFF,0,signal,1
3422,1711,100,y,0,ON,0,OFF,0,signal,1
3423,1711.5,100,y,0,ON,0,OFF,0,signal,1
3424,1712,100,y,0,ON,0,OFF,0,signal,1
3425,1712.5,100,y,0,ON,0,OFF,0,signal,1
3426,1713,100,y,0,ON,0,OFF,0,signal,1
3427,1713.5,100,y,0,ON,0,OFF,0,signal,1
3428,1714,100,y,0,ON,0,OFF,0,signal,1
3429,1714.5,100,y,0,ON,0,OFF,0,signal,1
3430,1715,100,y,0,ON,0,OFF,0,signal,1
3431,1715.5,100,y,0,ON,0,OFF,0,signal,1
3432,1716,100,y,0,ON,0,OFF,0,signal,1
3433,1716.5,100,y,0,ON,0,OFF,0,signal,1
3434,1717,100,y,0,ON,0,OFF,0,signal,1
3435,1717.5,100,y,0,ON,0,OFF,0,signal,1
3436,1718,100,y,0,ON,0,OFF,0,signal,1
3437,1718.5,100,y,0,ON,0,OFF,0,signal,1
3438,1719,100,y,0,ON,0,OFF,0,signal,1
3439,1719.5,100,y,0,ON,0,OFF,0,signal,1
3440,1720,100,y,0,ON,0,OFF,0,signal,1
3441,1720.5,100,y,0,ON,0,OFF,0,signal,1
3442,1721,100,y,0,ON,0,OFF,0,signal,1
3443,1721.5,100,y,0,ON,0,OFF,0,signal,1
3444,1722,100,y,0,ON,0,OFF,0,signal,1
3445,1722.5,100,y,0,ON,0,OFF,0,signal,1
3446,1723,100,y,0,ON,0,OFF,0,signal,1
3447,1723.5,100,y,0,ON,0,OFF,0,signal,1
3448,1724,100,y,0,ON,0,OFF,0,signal,1
3449,1724.5,100,y,0,ON,0,OFF,0,signal,1
3450,1725,100,y,0,ON,0,OFF,0,signal,1
3451,1725.5,100,y,0,ON,0,OFF,0,signal,1
3452,1726,100,y,0,ON,0,OFF,0,signal,1
3453,1726.5,100,y,0,ON,0,OFF,0,signal,1
3454,1727,100,y,0,ON,0,OFF,0,signal,1
3455,1727.5,100,y,0,ON,0,OFF,0,signal,1
3456,1728,100,y,0,ON,0,OFF,0,signal,1
3457,1728.5,100,y,0,ON,0,OFF,0,signal,1
3458,1729,100,y,0,ON,0,OFF,0,signal,1
3459,1729.5,100,y,0,ON,0,OFF,0,signal,1
3460,1730,100,y,0,ON,0,OFF,0,signal,1
3461,1730.5,100,y,0,ON,0,OFF,0,signal,1
3462,1731,100,y,0,ON,0,OFF,0,signal,1
3463,1731.5,100,y,0,ON,0,OFF,0,signal,1
3464,1732,100,y,0,ON,0,OFF,0,signal,1
3465,1732.5,100,y,0,ON,0,OFF,0,signal,1
3466,1733,100,y,0,ON,0,OFF,0,signal,1
3467,1733.5,100,y,0,ON,0,OFF,0,signal,1
3468,1734,100,y,0,ON,0,OFF,0,signal,1
3469,1734.5,100,y,0,ON,0,OFF,0,signal,1
3470,1735,100,y,0,ON,0,OFF,0,signal,1
3471,1735.5,100,y,0,ON,0,OFF,0,signal,1
3472,1736,100,y,0,ON,0,OFF,0,signal,1
3473,1736.5,100,y,0,ON,0,OFF,0,signal,1
3474,1737,100,y,0,ON,0,OFF,0,signal,1
3475,1737.5,100,y,0,ON,0,OFF,0,signal,1
3476,1738,100,y,0,ON,0,OFF,0,signal,1
3477,1738.5,100,y,0,ON,0,OFF,0,signal,1
3478,1739,100,y,0,ON,0,OFF,0,signal,1
3479,1739.5,100,y,0,ON,0,OFF,0,signal,1
3480,1740,100,y,0,ON,0,OFF,0,signal,1
3481,1740.5,100,y,0,ON,0,OFF,0,signal,1
3482,1741,100,y,0,ON,0,OFF,0,signal,1
3483,1741.5,100,y,0,ON,0,OFF,0,signal,1
3484,1742,100,y,0,ON,0,OFF,0,signal,1
3485,1742.5,100,y,0,ON,0,OFF,0,signal,1
3486,1743,100,y,0,ON,0,OFF,0,signal,1
3487,1743.5,100,y,0,ON,0,OFF,0,signal,1
3488,1744,100,y,0,ON,0,OFF,0,signal,1
3489,1744.5,100,y,0,ON,0,OFF,0,signal,1
3490,1745,100,y,0,ON,0,OFF,0,signal,1
3491,1745.5,100,y,0,ON,0,OFF,0,signal,1
3492,1746,100,y,0,ON,0,OFF,0,signal,1
3493,1746.5,100,y,0,ON,0,OFF,0,signal,1
3494,1747,100,y,0,ON,0,OFF,0,signal,1
3495,1747.5,100,y,0,ON,0,OFF,0,signal,1
3496,1748,100,y,0,ON,0,OFF,0,signal,1
3497,1748.5,100,y,0,ON,0,OFF,0,signal,1
3498,1749,100,y,0,ON,0,OFF,0,signal,1
3499,1749.5,100,y,0,ON,0,OFF,0,signal,1
3500,1750,100,y,0,ON,0,OFF,0,signal,1
3501,1750.5,100,y,0,ON,0,OFF,0,signal,1
3502,1751,100,y,0,ON,0,OFF,0,signal,1
3503,1751.5,100,y,0,ON,0,OFF,0,signal,1
3504,1752,100,y,0,ON,0,OFF,0,signal,1
3505,1752.5,100,y,0,ON,0,OFF,0,signal,1
3506,1753,100,y,0,ON,0,OFF,0,signal,1
3507,1753.5,100,y,0,ON,0,OFF,0,signal,1
3508,1754,100,y,0,ON,0,OFF,0,signal,1
3509,1754.5,100,y,0,ON,0,OFF,0,signal,1
3510,1755,100,y,0,ON,0,OFF,0,signal,1
3511,1755.5,100,y,0,ON,0,OFF,0,signal,1
3512,1756,100,y,0,ON,0,OFF,0,signal,1
3513,1756.5,100,y,0,ON,0,OFF,0,signal,1
3514,1757,100,y,0,ON,0,OFF,0,signal,1
3515,1757.5,100,y,0,ON,0,OFF,0,signal,1
3516,1758,100,y,0,ON,0,OFF,0,signal,1
3517,1758.5,100,y,0,ON,0,OFF,0,signal,1
3518,1759,100,y,0,ON,0,OFF,0,signal,1
3519,1759.5,100,y,0,ON,0,OFF,0,signal,1
3520,1760,100,y,0,ON,0,OFF,0,signal,1
3521,1760.5,100,y,0,ON,0,OFF,0,signal,1
3522,1761,100,y,0,ON,0,OFF,0,signal,1
3523,1761.5,100,y,0,ON,0,OFF,0,signal,1
3524,1762,100,y,0,ON,0,OFF,0,signal,1
3525,1762.5,100,y,0,ON,0,OFF,0,signal,1
3526,1763,100,y,0,ON,0,OFF,0,signal,1
3527,1763.5,100,y,0,ON,0,OFF,0,signal,1
3528,1764,100,y,0,ON,0,OFF,0,signal,1
3529,1764.5,100,y,0,ON,0,OFF,0,signal,1
3530,1765,100,y,0,ON,0,OFF,0,signal,1
3531,1765.5,100,y,0,ON,0,OFF,0,signal,1
3532,1766,100,y,0,ON,0,OFF,0,signal,1
3533,1766.5,100,y,0,ON,0,OFF,0,signal,1
3534,1767,100,y,0,ON,0,OFF,0,signal,1
3535,1767.5,100,y,0,ON,0,OFF,0,signal,1
3536,1768,100,y,0,ON,0,OFF,0,signal,1
3537,1768.5,100,y,0,ON,0,OFF,0,signal,1
3538,1769,100,y,0,ON,0,OFF,0,signal,1
3539,1769.5,100,y,0,ON,0,OFF,0,signal,1
3540,1770,100,y,0,ON,0,OFF,0,signal,1
3541,1770.5,100,y,0,ON,0,OFF,0,signal,1
3542,1771,100,y,0,ON,0,OFF,0,signal,1
3543,1771.5,100,y,0,ON,0,OFF,0,signal,1
3544,1772,100,y,0,ON,0,OFF,0,signal,1
3545,1772.5,100,y,0,ON,0,OFF,0,signal,1
3546,1773,100,y,0,ON,0,OFF,0,signal,1
3547,1773.5,100,y,0,ON,0,OFF,0,signal,1
3548,1774,100,y,0,ON,0,OFF,0,signal,1
3549,1774.5,100,y,0,ON,0,OFF,0,signal,1
3550,1775,100,y,0,ON,0,OFF,0,signal,1
3551,1775.5,100,y,0,ON,0,OFF,0,signal,1
3552,1776,100,y,0,ON,0,OFF,0,signal,1
3553,1776.5,100,y,0,ON,0,OFF,0,signal,1
3554,1777,100,y,0,ON,0,OFF,0,signal,1
3555,1777.5,100,y,0,ON,0,OFF,0,signal,1
3556,1778,100,y,0,ON,0,OFF,0,signal,1
3557,1778.5,100,y,0,ON,0,OFF,0,signal,1
3558,1779,100,y,0,ON,0,OFF,0,signal,1
3559,1779.5,100,y,0,ON,0,OFF,0,signal,1
3560,1780,100,y,0,ON,0,OFF,0,signal,1
3561,1780.5,100,y,0,ON,0,OFF,0,signal,1
3562,1781,100,y,0,ON,0,OFF,0,signal,1
3563,1781.5,100,y,0,ON,0,OFF,0,signal,1
3564,1782,100,y,0,ON,0,OFF,0,signal,1
3565,1782.5,100,y,0,ON,0,OFF,0,signal,1
3566,1783,100,y,0,ON,0,OFF,0,signal,1
3567,1783.5,100,y,0,ON,0,OFF,0,signal,1
3568,1784,100,y,0,ON,0,OFF,0,signal,1
3569,1784.5,100,y,0,ON,0,OFF,0,signal,1
3570,1785,100,y,0,ON,0,OFF,0,signal,1
3571,1785.5,100,y,0,ON,0,OFF,0,signal,1
3572,1786,100,y,0,ON,0,OFF,0,signal,1
3573,1786.5,100,y,0,ON,0,OFF,0,signal,1
3574,1787,100,y,0,ON,0,OFF,0,signal,1
3575,1787.5,100,y,0,ON,0,OFF,0,signal,1
3576,1788,100,y,0,ON,0,OFF,0,signal,1
3577,1788.5,100,y,0,ON,0,OFF,0,signal,1
3578,1789,100,y,0,ON,0,OFF,0,signal,1
3579,1789.5,100,y,0,ON,0,OFF,0,signal,1
3580,1790,100,y,0,ON,0,OFF,0,signal,1
3581,1790.5,100,y,0,ON,0,OFF,0,signal,1
3582,1791,100,y,0,ON,0,OFF,0,signal,1
3583,1791.5,100,y,0,ON,0,OFF,0,signal,1
3584,1792,100,y,0,ON,0,OFF,0,signal,1
3585,1792.5,100,y,0,ON,0,OFF,0,signal,1
3586,1793,100,y,0,ON,0,OFF,0,signal,1
3587,1793.5,100,y,0,ON,0,OFF,0,signal,1
3588,1794,100,y,0,ON,0,OFF,0,signal,1
3589,1794.5,100,y,0,ON,0,OFF,0,signal,1
3590,1795,100,y,0,ON,0,OFF,0,signal,1
3591,1795.5,100,y,0,ON,0,OFF,0,signal,1
3592,1796,100,y,0,ON,0,OFF,0,signal,1
3593,1796.5,100,y,0,ON,0,OFF,0,signal,1
3594,1797,100,y,0,ON,0,OFF,0,signal,1
3595,1797.5,100,y,0,ON,0,OFF,0,signal,1
3596,1798,100,y,0,ON,0,OFF,0,signal,1
3597,1798.5,100,y,0,ON,0,OFF,0,signal,1
3598,1799,100,y,0,ON,0,OFF,0,signal,1
3599,1799.5,100,y,0,ON,0,OFF,0,signal,1
3600,1800,100,y,0,ON,0,OFF,0,signal,1
3601,1800.5,100,y,0,ON,0,OFF,0,signal,1
3602,1801,100,y,0,ON,0,OFF,0,signal,1
3603,1801.5,100,y,0,ON,0,OFF,0,signal,1
3604,1802,100,y,0,ON,0,OFF,0,signal,1
3605,1802.5,100,y,0,ON,0,OFF,0,signal,1
3606,1803,100,y,0,ON,0,OFF,0,signal,1
3607,1803.5,100,y,0,ON,0,OFF,0,signal,1
3608,1804,100,y,0,ON,0,OFF,0,signal,1
3609,1804.5,100,y,0,ON,0,OFF,0,signal,1
3610,1805,100,y,0,ON,0,OFF,0,signal,1
3611,1805.5,100,y,0,ON,0,OFF,0,signal,1
3612,1806,100,y,0,ON,0,OFF,0,signal,1
3613,1806.5,100,y,0,ON,0,OFF,0,signal,1
3614,1807,100,y,0,ON,0,OFF,0,signal,1
3615,1807.5,100,y,0,ON,0,OFF,0,signal,1
3616,1808,100,y,0,ON,0,OFF,0,signal,1
3617,1808.5,100,y,0,ON,0,OFF,0,signal,1
3618,1809,100,y,0,ON,0,OFF,0,signal,1
3619,1809.5,100,y,0,ON,0,OFF,0,signal,1
3620,1810,100,y,0,ON,0,OFF,0,signal,1
3621,1810.5,100,y,0,ON,0,OFF,0,signal,1
3622,1811,100,y,0,ON,0,OFF,0,signal,1
3623,1811.5,100,y,0,ON,0,OFF,0,signal,1
3624,1812,100,y,0,ON,0,OFF,0,signal,1
3625,1812.5,100,y,0,ON,0,OFF,0,signal,1
3626,1813,100,y,0,ON,0,OFF,0,signal,1
3627,1813.5,100,y,0,ON,0,OFF,0,signal,1
3628,1814,100,y,0,ON,0,OFF,0,signal,1
3629,1814.5,100,y,0,ON,0,OFF,0,signal,1
3630,1815,100,y,0,ON,0,OFF,0,signal,1
3631,1815.5,100,y,0,ON,0,OFF,0,signal,1
3632,1816,100,y,0,ON,0,OFF,0,signal,1
3633,1816.5,100,y,0,ON,0,OFF,0,signal,1
3634,1817,100,y,0,ON,0,OFF,0,signal,1
3635,1817.5,100,y,0,ON,0,OFF,0,signal,1
3636,1818,100,y,0,ON,0,OFF,0,signal,1
3637,1818.5,100,y,0,ON,0,OFF,0,signal,1
3638,1819,100,y,0,ON,0,OFF,0,signal,1
3639,1819.5,100,y,0,ON,0,OFF,0,signal,1
3640,1820,100,y,0,ON,0,OFF,0,signal,1
3641,1820.5,100,y,0,ON,0,OFF,0,signal,1
3642,1821,100,y,0,ON,0,OFF,0,signal,1
3643,1821.5,100,y,0,ON,0,OFF,0,signal,1
3644,1822,100,y,0,ON,0,OFF,0,signal,1
3645,1822.5,100,y,0,ON,0,OFF,0,signal,1
3646,1823,100,y,0,ON,0,OFF,0,signal,1
3647,1823.5,100,y,0,ON,0,OFF,0,signal,1
3648,1824,100,y,0,ON,0,OFF,0,signal,1
3649,1824.5,100,y,0,ON,0,OFF,0,signal,1
3650,1825,100,y,0,ON,0,OFF,0,signal,1
3651,1825.5,100,y,0,ON,0,OFF,0,signal,1
3652,1826,100,y,0,ON,0,OFF,0,signal,1
3653,1826.5,100,y,0,ON,0,OFF,0,signal,1
3654,1827,100,y,0,ON,0,OFF,0,signal,1
3655,1827.5,100,y,0,ON,0,OFF,0,signal,1
3656,1828,100,y,0,ON,0,OFF,0,signal,1
3657,1828.5,100,y,0,ON,0,OFF,0,signal,1
3658,1829,100,y,0,ON,0,OFF,0,signal,1
3659,1829.5,100,y,0,ON,0,OFF,0,signal,1
3660,1830,100,y,0,ON,0,OFF,0,signal,1
3661,1830.5,100,y,0,ON,0,OFF,0,signal,1
3662,1831,100,y,0,ON,0,OFF,0,signal,1
3663,1831.5,100,y,0,ON,0,OFF,0,signal,1
3664,1832,100,y,0,ON,0,OFF,0,signal,1
3665,1832.5,100,y,0,ON,0,OFF,0,signal,1
3666,1833,100,y,0,ON,0,OFF,0,signal,1
3667,1833.5,100,y,0,ON,0,OFF,0,signal,1
3668,1834,100,y,0,ON,0,OFF,0,signal,1
3669,1834.5,100,y,0,ON,0,OFF,0,signal,1
3670,1835,100,y,0,ON,0,OFF,0,signal,1
3671,1835.5,100,y,0,ON,0,OFF,0,signal,1
3672,1836,100,y,0,ON,0,OFF,0,signal,1
3673,1836.5,100,y,0,ON,0,OFF,0,signal,1
3674,1837,100,y,0,ON,0,OFF,0,signal,1
3675,1837.5,100,y,0,ON,0,OFF,0,signal,1
3676,1838,100,y,0,ON,0,OFF,0,signal,1
3677,1838.5,100,y,0,ON,0,OFF,0,signal,1
3678,1839,100,y,0,ON,0,OFF,0,signal,1
3679,1839.5,100,y,0,ON,0,OFF,0,signal,1
3680,1840,100,y,0,ON,0,OFF,0,signal,1
3681,1840.5,100,y,0,ON,0,OFF,0,signal,1
3682,1841,100,y,0,ON,0,OFF,0,signal,1
3683,1841.5,100,y,0,ON,0,OFF,0,signal,1
3684,1842,100,y,0,ON,0,OFF,0,signal,1
3685,1842.5,100,y,0,ON,0,OFF,0,signal,1
3686,1843,100,y,0,ON,0,OFF,0,signal,1
3687,1843.5,100,y,0,ON,0,OFF,0,signal,1
3688,1844,100,y,0,ON,0,OFF,0,signal,1
3689,1844.5,100,y,0,ON,0,OFF,0,signal,1
3690,1845,100,y,0,ON,0,OFF,0,signal,1
3691,1845.5,100,y,0,ON,0,OFF,0,signal,1
3692,1846,100,y,0,ON,0,OFF,0,signal,1
3693,1846.5,100,y,0,ON,0,OFF,0,signal,1
3694,1847,100,y,0,ON,0,OFF,0,signal,1
3695,1847.5,100,y,0,ON,0,OFF,0,signal,1
3696,1848,100,y,0,ON,0,OFF,0,signal,1
3697,1848.5,100,y,0,ON,0,OFF,0,signal,1
3698,1849,100,y,0,ON,0,OFF,0,signal,1
3699,1849.5,100,y,0,ON,0,OFF,0,signal,1
3700,1850,100,y,0,ON,0,OFF,0,signal,1
3701,1850.5,100,y,0,ON,0,OFF,0,signal,1
3702,1851,100,y,0,ON,0,OFF,0,signal,1
3703,1851.5,100,y,0,ON,0,OFF,0,signal,1
3704,1852,100,y,0,ON,0,OFF,0,signal,1
3705,1852.5,100,y,0,ON,0,OFF,0,signal,1
3706,1853,100,y,0,ON,0,OFF,0,signal,1
3707,1853.5,100,y,0,ON,0,OFF,0,signal,1
3708,1854,100,y,0,ON,0,OFF,0,signal,1
3709,1854.5,100,y,0,ON,0,OFF,0,signal,1
3710,1855,100,y,0,ON,0,OFF,0,signal,1
3711,1855.5,100,y,0,ON,0,OFF,0,signal,1
3712,1856,100,y,0,ON,0,OFF,0,signal,1
3713,1856.5,100,y,0,ON,0,OFF,0,signal,1
3714,1857,100,y,0,ON,0,OFF,0,signal,1
3715,1857.5,100,y,0,ON,0,OFF,0,signal,1
3716,1858,100,y,0,ON,0,OFF,0,signal,1
3717,1858.5,100,y,0,ON,0,OFF,0,signal,1
3718,1859,100,y,0,ON,0,OFF,0,signal,1
3719,1859.5,100,y,0,ON,0,OFF,0,signal,1
3720,1860,100,y,0,ON,0,OFF,0,signal,1
3721,1860.5,100,y,0,ON,0,OFF,0,signal,1
3722,1861,100,y,0,ON,0,OFF,0,signal,1
3723,1861.5,100,y,0,ON,0,OFF,0,signal,1
3724,1862,100,y,0,ON,0,OFF,0,signal,1
3725,1862.5,100,y,0,ON,0,OFF,0,signal,1
3726,1863,100,y,0,ON,0,OFF,0,signal,1
3727,1863.5,100,y,0,ON,0,OFF,0,signal,1
3728,1864,100,y,0,ON,0,OFF,0,signal,1
3729,1864.5,100,y,0,ON,0,OFF,0,signal,1
3730,1865,100,y,0,ON,0,OFF,0,signal,1
3731,1865.5,100,y,0,ON,0,OFF,0,signal,1
3732,1866,100,y,0,ON,0,OFF,0,signal,1
3733,1866.5,100,y,0,ON,0,OFF,0,signal,1
3734,1867,100,y,0,ON,0,OFF,0,signal,1
3735,1867.5,100,y,0,ON,0,OFF,0,signal,1
3736,1868,100,y,0,ON,0,OFF,0,signal,1
3737,1868.5,100,y,0,ON,0,OFF,0,signal,1
3738,1869,100,y,0,ON,0,OFF,0,signal,1
3739,1869.5,100,y,0,ON,0,OFF,0,signal,1
3740,1870,100,y,0,ON,0,OFF,0,signal,1
3741,1870.5,100,y,0,ON,0,OFF,0,signal,1
3742,1871,100,y,0,ON,0,OFF,0,signal,1
3743,1871.5,100,y,0,ON,0,OFF,0,signal,1
3744,1872,100,y,0,ON,0,OFF,0,signal,1
3745,1872.5,100,y,0,ON,0,OFF,0,signal,1
3746,1873,100,y,0,ON,0,OFF,0,signal,1
3747,1873.5,100,y,0,ON,0,OFF,0,signal,1
3748,1874,100,y,0,ON,0,OFF,0,signal,1
3749,1874.5,100,y,0,ON,0,OFF,0,signal,1
3750,1875,100,y,0,ON,0,OFF,0,signal,1
3751,1875.5,100,y,0,ON,0,OFF,0,signal,1
3752,1876,100,y,0,ON,0,OFF,0,signal,1
3753,1876.5,100,y,0,ON,0,OFF,0,signal,1
3754,1877,100,y,0,ON,0,OFF,0,signal,1
3755,1877.5,100,y,0,ON,0,OFF,0,signal,1
3756,1878,100,y,0,ON,0,OFF,0,signal,1
3757,1878.5,100,y,0,ON,0,OFF,0,signal,1
3758,1879,100,y,0,ON,0,OFF,0,signal,1
3759,1879.5,100,y,0,ON,0,OFF,0,signal,1
3760,1880,100,y,0,ON,0,OFF,0,signal,1
3761,1880.5,100,y,0,ON,0,OFF,0,signal,1
3762,1881,100,y,0,ON,0,OFF,0,signal,1
3763,1881.5,100,y,0,ON,0,OFF,0,signal,1
3764,1882,100,y,0,ON,0,OFF,0,signal,1
3765,1882.5,100,y,0,ON,0,OFF,0,signal,1
3766,1883,100,y,0,ON,0,OFF,0,signal,1
3767,1883.5,100,y,0,ON,0,OFF,0,signal,1
3768,1884,100,y,0,ON,0,OFF,0,signal,1
3769,1884.5,100,y,0,ON,0,OFF,0,signal,1
3770,1885,100,y,0,ON,0,OFF,0,signal,1
3771,1885.5,100,y,0,ON,0,OFF,0,signal,1
3772,1886,100,y,0,ON,0,OFF,0,signal,1
3773,1886.5,100,y,0,ON,0,OFF,0,signal,1
3774,1887,100,y,0,ON,0,OFF,0,signal,1
3775,1887.5,100,y,0,ON,0,OFF,0,signal,1
3776,1888,100,y,0,ON,0,OFF,0,signal,1
3777,1888.5,100,y,0,ON,0,OFF,0,signal,1
3778,1889,100,y,0,ON,0,OFF,0,signal,1
3779,1889.5,100,y,0,ON,0,OFF,0,signal,1
3780,1890,100,y,0,ON,0,OFF,0,signal,1
3781,1890.5,100,y,0,ON,0,OFF,0,signal,1
3782,1891,100,y,0,ON,0,OFF,0,signal,1
3783,1891.5,100,y,0,ON,0,OFF,0,signal,1
3784,1892,100,y,0,ON,0,OFF,0,signal,1
3785,1892.5,100,y,0,ON,0,OFF,0,signal,1
3786,1893,100,y,0,ON,0,OFF,0,signal,1
3787,1893.5,100,y,0,ON,0,OFF,0,signal,1
3788,1894,100,y,0,ON,0,OFF,0,signal,1
3789,1894.5,100,y,0,ON,0,OFF,0,signal,1
3790,1895,100,y,0,ON,0,OFF,0,signal,1
3791,1895.5,100,y,0,ON,0,OFF,0,signal,1
3792,1896,100,y,0,ON,0,OFF,0,signal,1
3793,1896.5,100,y,0,ON,0,OFF,0,signal,1
3794,1897,100,y,0,ON,0,OFF,0,signal,1
3795,1897.5,100,y,0,ON,0,OFF,0,signal,1
3796,1898,100,y,0,ON,0,OFF,0,signal,1
3797,1898.5,100,y,0,ON,0,OFF,0,signal,1
3798,1899,100,y,0,ON,0,OFF,0,signal,1
3799,1899.5,100,y,0,ON,0,OFF,0,signal,1
3800,1900,100,y,0,ON,0,OFF,0,signal,1
3801,1900.5,100,y,0,ON,0,OFF,0,signal,1
3802,1901,100,y,0,ON,0,OFF,0,signal,1
3803,1901.5,100,y,0,ON,0,OFF,0,signal,1
3804,1902,100,y,0,ON,0,OFF,0,signal,1
3805,1902.5,100,y,0,ON,0,OFF,0,signal,1
3806,1903,100,y,0,ON,0,OFF,0,signal,1
3807,1903.5,100,y,0,ON,0,OFF,0,signal,1
3808,1904,100,y,0,ON,0,OFF,0,signal,1
3809,1904.5,100,y,0,ON,0,OFF,0,signal,1
3810,1905,100,y,0,ON,0,OFF,0,signal,1
3811,1905.5,100,y,0,ON,0,OFF,0,signal,1
3812,1906,100,y,0,ON,0,OFF,0,signal,1
3813,1906.5,100,y,0,ON,0,OFF,0,signal,1
3814,1907,100,y,0,ON,0,OFF,0,signal,1
3815,1907.5,100,y,0,ON,0,OFF,0,signal,1
3816,1908,100,y,0,ON,0,OFF,0,signal,1
3817,1908.5,100,y,0,ON,0,OFF,0,signal,1
3818,1909,100,y,0,ON,0,OFF,0,signal,1
3819,1909.5,100,y,0,ON,0,OFF,0,signal,1
3820,1910,100,y,0,ON,0,OFF,0,signal,1
3821,1910.5,100,y,0,ON,0,OFF,0,signal,1
3822,1911,100,y,0,ON,0,OFF,0,signal,1
3823,1911.5,100,y,0,ON,0,OFF,0,signal,1
3824,1912,100,y,0,ON,0,OFF,0,signal,1
3825,1912.5,100,y,0,ON,0,OFF,0,signal,1
3826,1913,100,y,0,ON,0,OFF,0,signal,1
3827,1913.5,100,y,0,ON,0,OFF,0,signal,1
3828,1914,100,y,0,ON,0,OFF,0,signal,1
3829,1914.5,100,y,0,ON,0,OFF,0,signal,1
3830,1915,100,y,0,ON,0,OFF,0,signal,1
3831,1915.5,100,y,0,ON,0,OFF,0,signal,1
3832,1916,100,y,0,ON,0,OFF,0,signal,1
3833,1916.5,100,y,0,ON,0,OFF,0,signal,1
3834,1917,100,y,0,ON,0,OFF,0,signal,1
3835,1917.5,100,y,0,ON,0,OFF,0,signal,1
3836,1918,100,y,0,ON,0,OFF,0,signal,1
3837,1918.5,100,y,0,ON,0,OFF,0,signal,1
3838,1919,100,y,0,ON,0,OFF,0,signal,1
3839,1919.5,100,y,0,ON,0,OFF,0,signal,1
3840,1920,100,y,0,ON,0,OFF,0,signal,1
3841,1920.5,100,y,0,ON,0,OFF,0,signal,1
3842,1921,100,y,0,ON,0,OFF,0,signal,1
3843,1921.5,100,y,0,ON,0,OFF,0,signal,1
3844,1922,100,y,0,ON,0,OFF,0,signal,1
3845,1922.5,100,y,0,ON,0,OFF,0,signal,1
3846,1923,100,y,0,ON,0,OFF,0,signal,1
3847,1923.5,100,y,0,ON,0,OFF,0,signal,1
3848,1924,100,y,0,ON,0,OFF,0,signal,1
3849,1924.5,100,y,0,ON,0,OFF,0,signal,1
3850,1925,100,y,0,ON,0,OFF,0,signal,1
3851,1925.5,100,y,0,ON,0,OFF,0,signal,1
3852,1926,100,y,0,ON,0,OFF,0,signal,1
3853,1926.5,100,y,0,ON,0,OFF,0,signal,1
3854,1927,100,y,0,ON,0,OFF,0,signal,1
3855,1927.5,100,y,0,ON,0,OFF,0,signal,1
3856,1928,100,y,0,ON,0,OFF,0,signal,1
3857,1928.5,100,y,0,ON,0,OFF,0,signal,1
3858,1929,100,y,0,ON,0,OFF,0,signal,1
3859,1929.5,100,y,0,ON,0,OFF,0,signal,1
3860,1930,100,y,0,ON,0,OFF,0,signal,1
3861,1930.5,100,y,0,ON,0,OFF,0,signal,1
3862,1931,100,y,0,ON,0,OFF,0,signal,1
3863,1931.5,100,y,0,ON,0,OFF,0,signal,1
3864,1932,100,y,0,ON,0,OFF,0,signal,1
3865,1932.5,100,y,0,ON,0,OFF,0,signal,1
3866,1933,100,y,0,ON,0,OFF,0,signal,1
3867,1933.5,100,y,0,ON,0,OFF,0,signal,1
3868,1934,100,y,0,ON,0,OFF,0,signal,1
3869,1934.5,100,y,0,ON,0,OFF,0,signal,1
3870,1935,100,y,0,ON,0,OFF,0,signal,1
3871,1935.5,100,y,0,ON,0,OFF,0,signal,1
3872,1936,100,y,0,ON,0,OFF,0,signal,1
3873,1936.5,100,y,0,ON,0,OFF,0,signal,1
3874,1937,100,y,0,ON,0,OFF,0,signal,1
3875,1937.5,100,y,0,ON,0,OFF,0,signal,1
3876,1938,100,y,0,ON,0,OFF,0,signal,1
3877,1938.5,100,y,0,ON,0,OFF,0,signal,1
3878,1939,100,y,0,ON,0,OFF,0,signal,1
3879,1939.5,100,y,0,ON,0,OFF,0,signal,1
3880,1940,100,y,0,ON,0,OFF,0,signal,1
3881,1940.5,100,y,0,ON,0,OFF,0,signal,1
3882,1941,100,y,0,ON,0,OFF,0,signal,1
3883,1941.5,100,y,0,ON,0,OFF,0,signal,1
3884,1942,100,y,0,ON,0,OFF,0,signal,1
3885,1942.5,100,y,0,ON,0,OFF,0,signal,1
3886,1943,100,y,0,ON,0,OFF,0,signal,1
3887,1943.5,100,y,0,ON,0,OFF,0,signal,1
3888,1944,100,y,0,ON,0,OFF,0,signal,1
3889,1944.5,100,y,0,ON,0,OFF,0,signal,1
3890,1945,100,y,0,ON,0,OFF,0,signal,1
3891,1945.5,100,y,0,ON,0,OFF,0,signal,1
3892,1946,100,y,0,ON,0,OFF,0,signal,1
3893,1946.5,100,y,0,ON,0,OFF,0,signal,1
3894,1947,100,y,0,ON,0,OFF,0,signal,1
3895,1947.5,100,y,0,ON,0,OFF,0,signal,1
3896,1948,100,y,0,ON,0,OFF,0,signal,1
3897,1948.5,100,y,0,ON,0,OFF,0,signal,1
3898,1949,100,y,0,ON,0,OFF,0,signal,1
3899,1949.5,100,y,0,ON,0,OFF,0,signal,1
3900,1950,100,y,0,ON,0,OFF,0,signal,1
3901,1950.5,100,y,0,ON,0,OFF,0,signal,1
3902,1951,100,y,0,ON,0,OFF,0,signal,1
3903,1951.5,100,y,0,ON,0,OFF,0,signal,1
3904,1952,100,y,0,ON,0,OFF,0,signal,1
3905,1952.5,100,y,0,ON,0,OFF,0,signal,1
3906,1953,100,y,0,ON,0,OFF,0,signal,1
3907,1953.5,100,y,0,ON,0,OFF,0,signal,1
3908,1954,100,y,0,ON,0,OFF,0,signal,1
3909,1954.5,100,y,0,ON,0,OFF,0,signal,1
3910,1955,100,y,0,ON,0,OFF,0,signal,1
3911,1955.5,100,y,0,ON,0,OFF,0,signal,1
3912,1956,100,y,0,ON,0,OFF,0,signal,1
3913,1956.5,100,y,0,ON,0,OFF,0,signal,1
3914,1957,100,y,0,ON,0,OFF,0,signal,1
3915,1957.5,100,y,0,ON,0,OFF,0,signal,1
3916,1958,100,y,0,ON,0,OFF,0,signal,1
3917,1958.5,100,y,0,ON,0,OFF,0,signal,1
3918,1959,100,y,0,ON,0,OFF,0,signal,1
3919,1959.5,100,y,0,ON,0,OFF,0,signal,1
3920,1960,100,y,0,ON,0,OFF,0,signal,1
3921,1960.5,100,y,0,ON,0,OFF,0,signal,1
3922,1961,100,y,0,ON,0,OFF,0,signal,1
3923,1961.5,100,y,0,ON,0,OFF,0,signal,1
3924,1962,100,y,0,ON,0,OFF,0,signal,1
3925,1962.5,100,y,0,ON,0,OFF,0,signal,1
3926,1963,100,y,0,ON,0,OFF,0,signal,1
3927,1963.5,100,y,0,ON,0,OFF,0,signal,1
3928,1964,100,y,0,ON,0,OFF,0,signal,1
3929,1964.5,100,y,0,ON,0,OFF,0,signal,1
3930,1965,100,y,0,ON,0,OFF,0,signal,1
3931,1965.5,100,y,0,ON,0,OFF,0,signal,1
3932,1966,100,y,0,ON,0,OFF,0,signal,1
3933,1966.5,100,y,0,ON,0,OFF,0,signal,1
3934,1967,100,y,0,ON,0,OFF,0,signal,1
3935,1967.5,100,y,0,ON,0,OFF,0,signal,1
3936,1968,100,y,0,ON,0,OFF,0,signal,1
3937,1968.5,100,y,0,ON,0,OFF,0,signal,1
3938,1969,100,y,0,ON,0,OFF,0,signal,1
3939,1969.5,100,y,0,ON,0,OFF,0,signal,1
3940,1970,100,y,0,ON,0,OFF,0,signal,1
3941,1970.5,100,y,0,ON,0,OFF,0,signal,1
3942,1971,100,y,0,ON,0,OFF,0,signal,1
3943,1971.5,100,y,0,ON,0,OFF,0,signal,1
3944,1972,100,y,0,ON,0,OFF,0,signal,1
3945,1972.5,100,y,0,ON,0,OFF,0,signal,1
3946,1973,100,y,0,ON,0,OFF,0,signal,1
3947,1973.5,100,y,0,ON,0,OFF,0,signal,1
3948,1974,100,y,0,ON,0,OFF,0,signal,1
3949,1974.5,100,y,0,ON,0,OFF,0,signal,1
3950,1975,100,y,0,ON,0,OFF,0,signal,1
3951,1975.5,100,y,0,ON,0,OFF,0,signal,1
3952,1976,100,y,0,ON,0,OFF,0,signal,1
3953,1976.5,100,y,0,ON,0,OFF,0,signal,1
3954,1977,100,y,0,ON,0,OFF,0,signal,1
3955,1977.5,100,y,0,ON,0,OFF,0,signal,1
3956,1978,100,y,0,ON,0,OFF,0,signal,1
3957,1978.5,100,y,0,ON,0,OFF,0,signal,1
3958,1979,100,y,0,ON,0,OFF,0,signal,1
3959,1979.5,100,y,0,ON,0,OFF,0,signal,1
3960,1980,100,y,0,ON,0,OFF,0,signal,1
3961,1980.5,100,y,0,ON,0,OFF,0,signal,1
3962,1981,100,y,0,ON,0,OFF,0,signal,1
3963,1981.5,100,y,0,ON,0,OFF,0,signal,1
3964,1982,100,y,0,ON,0,OFF,0,signal,1
3965,1982.5,100,y,0,ON,0,OFF,0,signal,1
3966,1983,100,y,0,ON,0,OFF,0,signal,1
3967,1983.5,100,y,0,ON,0,OFF,0,signal,1
3968,1984,100,y,0,ON,0,OFF,0,signal,1
3969,1984.5,100,y,0,ON,0,OFF,0,signal,1
3970,1985,100,y,0,ON,0,OFF,0,signal,1
3971,1985.5,100,y,0,ON,0,OFF,0,signal,1
3972,1986,100,y,0,ON,0,OFF,0,signal,1
3973,1986.5,100,y,0,ON,0,OFF,0,signal,1
3974,1987,100,y,0,ON,0,OFF,0,signal,1
3975,1987.5,100,y,0,ON,0,OFF,0,signal,1
3976,1988,100,y,0,ON,0,OFF,0,signal,1
3977,1988.5,100,y,0,ON,0,OFF,0,signal,1
3978,1989,100,y,0,ON,0,OFF,0,signal,1
3979,1989.5,100,y,0,ON,0,OFF,0,signal,1
3980,1990,100,y,0,ON,0,OFF,0,signal,1
3981,1990.5,100,y,0,ON,0,OFF,0,signal,1
3982,1991,100,y,0,ON,0,OFF,0,signal,1
3983,1991.5,100,y,0,ON,0,OFF,0,signal,1
3984,1992,100,y,0,ON,0,OFF,0,signal,1
3985,1992.5,100,y,0,ON,0,OFF,0,signal,1
3986,1993,100,y,0,ON,0,OFF,0,signal,1
3987,1993.5,100,y,0,ON,0,OFF,0,signal,1
3988,1994,100,y,0,ON,0,OFF,0,signal,1
3989,1994.5,100,y,0,ON,0,OFF,0,signal,1
3990,1995,100,y,0,ON,0,OFF,0,signal,1
3991,1995.5,100,y,0,ON,0,OFF,0,signal,1
3992,1996,100,y,0,ON,0,OFF,0,signal,1
3993,1996.5,100,y,0,ON,0,OFF,0,signal,1
3994,1997,100,y,0,ON,0,OFF,0,signal,1
3995,1997.5,100,y,0,ON,0,OFF,0,signal,1
3996,1998,100,y,0,ON,0,OFF,0,signal,1
3997,1998.5,100,y,0,ON,0,OFF,0,signal,1
3998,1999,100,y,0,ON,0,OFF,0,signal,1
3999,1999.5,100,y,0,ON,0,OFF,0,signal,1
4000,2000,100,y,0,ON,0,OFF,0,signal,1
4001,2000.5,100,y,0,ON,0,OFF,0,signal,1
4002,2001,100,y,0,ON,0,OFF,0,signal,1
4003,2001.5,100,y,0,ON,0,OFF,0,signal,1
4004,2002,100,y,0,ON,0,OFF,0,signal,1
4005,2002.5,100,y,0,ON,0,OFF,0,signal,1
4006,2003,100,y,0,ON,0,OFF,0,signal,1
4007,2003.5,100,y,0,ON,0,OFF,0,signal,1
4008,2004,100,y,0,ON,0,OFF,0,signal,1
4009,2004.5,100,y,0,ON,0,OFF,0,signal,1
4010,2005,100,y,0,ON,0,OFF,0,signal,1
4011,2005.5,100,y,0,ON,0,OFF,0,signal,1
4012,2006,100,y,0,ON,0,OFF,0,signal,1
4013,2006.5,100,y,0,ON,0,OFF,0,signal,1
4014,2007,100,y,0,ON,0,OFF,0,signal,1
4015,2007.5,100,y,0,ON,0,OFF,0,signal,1
4016,2008,100,y,0,ON,0,OFF,0,signal,1
4017,2008.5,100,y,0,ON,0,OFF,0,signal,1
4018,2009,100,y,0,ON,0,OFF,0,signal,1
4019,2009.5,100,y,0,ON,0,OFF,0,signal,1
4020,2010,100,y,0,ON,0,OFF,0,signal,1
4021,2010.5,100,y,0,ON,0,OFF,0,signal,1
4022,2011,100,y,0,ON,0,OFF,0,signal,1
4023,2011.5,100,y,0,ON,0,OFF,0,signal,1
4024,2012,100,y,0,ON,0,OFF,0,signal,1
4025,2012.5,100,y,0,ON,0,OFF,0,signal,1
4026,2013,100,y,0,ON,0,OFF,0,signal,1
4027,2013.5,100,y,0,ON,0,OFF,0,signal,1
4028,2014,100,y,0,ON,0,OFF,0,signal,1
4029,2014.5,100,y,0,ON,0,OFF,0,signal,1
4030,2015,100,y,0,ON,0,OFF,0,signal,1
4031,2015.5,100,y,0,ON,0,OFF,0,signal,1
4032,2016,100,y,0,ON,0,OFF,0,signal,1
4033,2016.5,100,y,0,ON,0,OFF,0,signal,1
4034,2017,100,y,0,ON,0,OFF,0,signal,1
4035,2017.5,100,y,0,ON,0,OFF,0,signal,1
4036,2018,100,y,0,ON,0,OFF,0,signal,1
4037,2018.5,100,y,0,ON,0,OFF,0,signal,1
4038,2019,100,y,0,ON,0,OFF,0,signal,1
4039,2019.5,100,y,0,ON,0,OFF,0,signal,1
4040,2020,100,y,0,ON,0,OFF,0,signal,1
4041,2020.5,100,y,0,ON,0,OFF,0,signal,1
4042,2021,100,y,0,ON,0,OFF,0,signal,1
4043,2021.5,100,y,0,ON,0,OFF,0,signal,1
4044,2022,100,y,0,ON,0,OFF,0,signal,1
4045,2022.5,100,y,0,ON,0,OFF,0,signal,1
4046,2023,100,y,0,ON,0,OFF,0,signal,1
4047,2023.5,100,y,0,ON,0,OFF,0,signal,1
4048,2024,100,y,0,ON,0,OFF,0,signal,1
4049,2024.5,100,y,0,ON,0,OFF,0,signal,1
4050,2025,100,y,0,ON,0,OFF,0,signal,1
4051,2025.5,100,y,0,ON,0,OFF,0,signal,1
4052,2026,100,y,0,ON,0,OFF,0,signal,1
4053,2026.5,100,y,0,ON,0,OFF,0,signal,1
4054,2027,100,y,0,ON,0,OFF,0,signal,1
4055,2027.5,100,y,0,ON,0,OFF,0,signal,1
4056,2028,100,y,0,ON,0,OFF,0,signal,1
4057,2028.5,100,y,0,ON,0,OFF,0,signal,1
4058,2029,100,y,0,ON,0,OFF,0,signal,1
4059,2029.5,100,y,0,ON,0,OFF,0,signal,1
4060,2030,100,y,0,ON,0,OFF,0,signal,1
4061,2030.5,100,y,0,ON,0,OFF,0,signal,1
4062,2031,100,y,0,ON,0,OFF,0,signal,1
4063,2031.5,100,y,0,ON,0,OFF,0,signal,1
4064,2032,100,y,0,ON,0,OFF,0,signal,1
4065,2032.5,100,y,0,ON,0,OFF,0,signal,1
4066,2033,100,y,0,ON,0,OFF,0,signal,1
4067,2033.5,100,y,0,ON,0,OFF,0,signal,1
4068,2034,100,y,0,ON,0,OFF,0,signal,1
4069,2034.5,100,y,0,ON,0,OFF,0,signal,1
4070,2035,100,y,0,ON,0,OFF,0,signal,1
4071,2035.5,100,y,0,ON,0,OFF,0,signal,1
4072,2036,100,y,0,ON,0,OFF,0,signal,1
4073,2036.5,100,y,0,ON,0,OFF,0,signal,1
4074,2037,100,y,0,ON,0,OFF,0,signal,1
4075,2037.5,100,y,0,ON,0,OFF,0,signal,1
4076,2038,100,y,0,ON,0,OFF,0,signal,1
4077,2038.5,100,y,0,ON,0,OFF,0,signal,1
4078,2039,100,y,0,ON,0,OFF,0,signal,1
4079,2039.5,100,y,0,ON,0,OFF,0,signal,1
4080,2040,100,y,0,ON,0,OFF,0,signal,1
4081,2040.5,100,y,0,ON,0,OFF,0,signal,1
4082,2041,100,y,0,ON,0,OFF,0,signal,1
4083,2041.5,100,y,0,ON,0,OFF,0,signal,1
4084,2042,100,y,0,ON,0,OFF,0,signal,1
4085,2042.5,100,y,0,ON,0,OFF,0,signal,1
4086,2043,100,y,0,ON,0,OFF,0,signal,1
4087,2043.5,100,y,0,ON,0,OFF,0,signal,1
4088,2044,100,y,0,ON,0,OFF,0,signal,1
4089,2044.5,100,y,0,ON,0,OFF,0,signal,1
4090,2045,100,y,0,ON,0,OFF,0,signal,1
4091,2045.5,100,y,0,ON,0,OFF,0,signal,1
4092,2046,100,y,0,ON,0,OFF,0,signal,1
4093,2046.5,100,y,0,ON,0,OFF,0,signal,1
4094,2047,100,y,0,ON,0,OFF,0,signal,1
4095,2047.5,100,y,0,ON,0,OFF,0,signal,1
4096,2048,100,y,0,ON,0,OFF,0,signal,1
4097,2048.5,100,y,0,ON,0,OFF,0,signal,1
4098,2049,100,y,0,ON,0,OFF,0,signal,1
4099,2049.5,100,y,0,ON,0,OFF,0,signal,1
4100,2050,100,y,0,ON,0,OFF,0,signal,1
4101,2050.5,100,y,0,ON,0,OFF,0,signal,1
4102,2051,100,y,0,ON,0,OFF,0,signal,1
4103,2051.5,100,y,0,ON,0,OFF,0,signal,1
4104,2052,100,y,0,ON,0,OFF,0,signal,1
4105,2052.5,100,y,0,ON,0,OFF,0,signal,1
4106,2053,100,y,0,ON,0,OFF,0,signal,1
4107,2053.5,100,y,0,ON,0,OFF,0,signal,1
4108,2054,100,y,0,ON,0,OFF,0,signal,1
4109,2054.5,100,y,0,ON,0,OFF,0,signal,1
4110,2055,100,y,0,ON,0,OFF,0,signal,1
4111,2055.5,100,y,0,ON,0,OFF,0,signal,1
4112,2056,100,y,0,ON,0,OFF,0,signal,1
4113,2056.5,100,y,0,ON,0,OFF,0,signal,1
4114,2057,100,y,0,ON,0,OFF,0,signal,1
4115,2057.5,100,y,0,ON,0,OFF,0,signal,1
4116,2058,100,y,0,ON,0,OFF,0,signal,1
4117,2058.5,100,y,0,ON,0,OFF,0,signal,1
4118,2059,100,y,0,ON,0,OFF,0,signal,1
4119,2059.5,100,y,0,ON,0,OFF,0,signal,1
4120,2060,100,y,0,ON,0,OFF,0,signal,1
4121,2060.5,100,y,0,ON,0,OFF,0,signal,1
4122,2061,100,y,0,ON,0,OFF,0,signal,1
4123,2061.5,100,y,0,ON,0,OFF,0,signal,1
4124,2062,100,y,0,ON,0,OFF,0,signal,1
4125,2062.5,100,y,0,ON,0,OFF,0,signal,1
4126,2063,100,y,0,ON,0,OFF,0,signal,1
4127,2063.5,100,y,0,ON,0,OFF,0,signal,1
4128,2064,100,y,0,ON,0,OFF,0,signal,1
4129,2064.5,100,y,0,ON,0,OFF,0,signal,1
4130,2065,100,y,0,ON,0,OFF,0,signal,1
4131,2065.5,100,y,0,ON,0,OFF,0,signal,1
4132,2066,100,y,0,ON,0,OFF,0,signal,1
4133,2066.5,100,y,0,ON,0,OFF,0,signal,1
4134,2067,100,y,0,ON,0,OFF,0,signal,1
4135,2067.5,100,y,0,ON,0,OFF,0,signal,1
4136,2068,100,y,0,ON,0,OFF,0,signal,1
4137,2068.5,100,y,0,ON,0,OFF,0,signal,1
4138,2069,100,y,0,ON,0,OFF,0,signal,1
4139,2069.5,100,y,0,ON,0,OFF,0,signal,1
4140,2070,100,y,0,ON,0,OFF,0,signal,1
4141,2070.5,100,y,0,ON,0,OFF,0,signal,1
4142,2071,100,y,0,ON,0,OFF,0,signal,1
4143,2071.5,100,y,0,ON,0,OFF,0,signal,1
4144,2072,100,y,0,ON,0,OFF,0,signal,1
4145,2072.5,100,y,0,ON,0,OFF,0,signal,1
4146,2073,100,y,0,ON,0,OFF,0,signal,1
4147,2073.5,100,y,0,ON,0,OFF,0,signal,1
4148,2074,100,y,0,ON,0,OFF,0,signal,1
4149,2074.5,100,y,0,ON,0,OFF,0,signal,1
4150,2075,100,y,0,ON,0,OFF,0,signal,1
4151,2075.5,100,y,0,ON,0,OFF,0,signal,1
4152,2076,100,y,0,ON,0,OFF,0,signal,1
4153,2076.5,100,y,0,ON,0,OFF,0,signal,1
4154,2077,100,y,0,ON,0,OFF,0,signal,1
4155,2077.5,100,y,0,ON,0,OFF,0,signal,1
4156,2078,100,y,0,ON,0,OFF,0,signal,1
4157,2078.5,100,y,0,ON,0,OFF,0,signal,1
4158,2079,100,y,0,ON,0,OFF,0,signal,1
4159,2079.5,100,y,0,ON,0,OFF,0,signal,1
4160,2080,100,y,0,ON,0,OFF,0,signal,1
4161,2080.5,100,y,0,ON,0,OFF,0,signal,1
4162,2081,100,y,0,ON,0,OFF,0,signal,1
4163,2081.5,100,y,0,ON,0,OFF,0,signal,1
4164,2082,100,y,0,ON,0,OFF,0,signal,1
4165,2082.5,100,y,0,ON,0,OFF,0,signal,1
4166,2083,100,y,0,ON,0,OFF,0,signal,1
4167,2083.5,100,y,0,ON,0,OFF,0,signal,1
4168,2084,100,y,0,ON,0,OFF,0,signal,1
4169,2084.5,100,y,0,ON,0,OFF,0,signal,1
4170,2085,100,y,0,ON,0,OFF,0,signal,1
4171,2085.5,100,y,0,ON,0,OFF,0,signal,1
4172,2086,100,y,0,ON,0,OFF,0,signal,1
4173,2086.5,100,y,0,ON,0,OFF,0,signal,1
4174,2087,100,y,0,ON,0,OFF,0,signal,1
4175,2087.5,100,y,0,ON,0,OFF,0,signal,1
4176,2088,100,y,0,ON,0,OFF,0,signal,1
4177,2088.5,100,y,0,ON,0,OFF,0,signal,1
4178,2089,100,y,0,ON,0,OFF,0,signal,1
4179,2089.5,100,y,0,ON,0,OFF,0,signal,1
4180,2090,100,y,0,ON,0,OFF,0,signal,1
4181,2090.5,100,y,0,ON,0,OFF,0,signal,1
4182,2091,100,y,0,ON,0,OFF,0,signal,1
4183,2091.5,100,y,0,ON,0,OFF,0,signal,1
4184,2092,100,y,0,ON,0,OFF,0,signal,1
4185,2092.5,100,y,0,ON,0,OFF,0,signal,1
4186,2093,100,y,0,ON,0,OFF,0,signal,1
4187,2093.5,100,y,0,ON,0,OFF,0,signal,1
4188,2094,100,y,0,ON,0,OFF,0,signal,1
4189,2094.5,100,y,0,ON,0,OFF,0,signal,1
4190,2095,100,y,0,ON,0,OFF,0,signal,1
4191,2095.5,100,y,0,ON,0,OFF,0,signal,1
4192,2096,100,y,0,ON,0,OFF,0,signal,1
4193,2096.5,100,y,0,ON,0,OFF,0,signal,1
4194,2097,100,y,0,ON,0,OFF,0,signal,1
4195,2097.5,100,y,0,ON,0,OFF,0,signal,1
4196,2098,100,y,0,ON,0,OFF,0,signal,1
4197,2098.5,100,y,0,ON,0,OFF,0,signal,1
4198,2099,100,y,0,ON,0,OFF,0,signal,1
4199,2099.5,100,y,0,ON,0,OFF,0,signal,1
4200,2100,100,y,0,ON,0,OFF,0,signal,1
4201,2100.5,100,y,0,ON,0,OFF,0,signal,1
4202,2101,100,y,0,ON,0,OFF,0,signal,1
4203,2101.5,100,y,0,ON,0,OFF,0,signal,1
4204,2102,100,y,0,ON,0,OFF,0,signal,1
4205,2102.5,100,y,0,ON,0,OFF,0,signal,1
4206,2103,100,y,0,ON,0,OFF,0,signal,1
4207,2103.5,100,y,0,ON,0,OFF,0,signal,1
4208,2104,100,y,0,ON,0,OFF,0,signal,1
4209,2104.5,100,y,0,ON,0,OFF,0,signal,1
4210,2105,100,y,0,ON,0,OFF,0,signal,1
4211,2105.5,100,y,0,ON,0,OFF,0,signal,1
4212,2106,100,y,0,ON,0,OFF,0,signal,1
4213,2106.5,100,y,0,ON,0,OFF,0,signal,1
4214,2107,100,y,0,ON,0,OFF,0,signal,1
4215,2107.5,100,y,0,ON,0,OFF,0,signal,1
4216,2108,100,y,0,ON,0,OFF,0,signal,1
4217,2108.5,100,y,0,ON,0,OFF,0,signal,1
4218,2109,100,y,0,ON,0,OFF,0,signal,1
4219,2109.5,100,y,0,ON,0,OFF,0,signal,1
4220,2110,100,y,0,ON,0,OFF,0,signal,1
4221,2110.5,100,y,0,ON,0,OFF,0,signal,1
4222,2111,100,y,0,ON,0,OFF,0,signal,1
4223,2111.5,100,y,0,ON,0,OFF,0,signal,1
4224,2112,100,y,0,ON,0,OFF,0,signal,1
4225,2112.5,100,y,0,ON,0,OFF,0,signal,1
4226,2113,100,y,0,ON,0,OFF,0,signal,1
4227,2113.5,100,y,0,ON,0,OFF,0,signal,1
4228,2114,100,y,0,ON,0,OFF,0,signal,1
4229,2114.5,100,y,0,ON,0,OFF,0,signal,1
4230,2115,100,y,0,ON,0,OFF,0,signal,1
4231,2115.5,100,y,0,ON,0,OFF,0,signal,1
4232,2116,100,y,0,ON,0,OFF,0,signal,1
4233,2116.5,100,y,0,ON,0,OFF,0,signal,1
4234,2117,100,y,0,ON,0,OFF,0,signal,1
4235,2117.5,100,y,0,ON,0,OFF,0,signal,1
4236,2118,100,y,0,ON,0,OFF,0,signal,1
4237,2118.5,100,y,0,ON,0,OFF,0,signal,1
4238,2119,100,y,0,ON,0,OFF,0,signal,1
4239,2119.5,100,y,0,ON,0,OFF,0,signal,1
4240,2120,100,y,0,ON,0,OFF,0,signal,1
4241,2120.5,100,y,0,ON,0,OFF,0,signal,1
4242,2121,100,y,0,ON,0,OFF,0,signal,1
4243,2121.5,100,y,0,ON,0,OFF,0,signal,1
4244,2122,100,y,0,ON,0,OFF,0,signal,1
4245,2122.5,100,y,0,ON,0,OFF,0,signal,1
4246,2123,100,y,0,ON,0,OFF,0,signal,1
4247,2123.5,100,y,0,ON,0,OFF,0,signal,1
4248,2124,100,y,0,ON,0,OFF,0,signal,1
4249,2124.5,100,y,0,ON,0,OFF,0,signal,1
4250,2125,100,y,0,ON,0,OFF,0,signal,1
4251,2125.5,100,y,0,ON,0,OFF,0,signal,1
4252,2126,100,y,0,ON,0,OFF,0,signal,1
4253,2126.5,100,y,0,ON,0,OFF,0,signal,1
4254,2127,100,y,0,ON,0,OFF,0,signal,1
4255,2127.5,100,y,0,ON,0,OFF,0,signal,1
4256,2128,100,y,0,ON,0,OFF,0,signal,1
4257,2128.5,100,y,0,ON,0,OFF,0,signal,1
4258,2129,100,y,0,ON,0,OFF,0,signal,1
4259,2129.5,100,y,0,ON,0,OFF,0,signal,1
4260,2130,100,y,0,ON,0,OFF,0,signal,1
4261,2130.5,100,y,0,ON,0,OFF,0,signal,1
4262,2131,100,y,0,ON,0,OFF,0,signal,1
4263,2131.5,100,y,0,ON,0,OFF,0,signal,1
4264,2132,100,y,0,ON,0,OFF,0,signal,1
4265,2132.5,100,y,0,ON,0,OFF,0,signal,1
4266,2133,100,y,0,ON,0,OFF,0,signal,1
4267,2133.5,100,y,0,ON,0,OFF,0,signal,1
4268,2134,100,y,0,ON,0,OFF,0,signal,1
4269,2134.5,100,y,0,ON,0,OFF,0,signal,1
4270,2135,100,y,0,ON,0,OFF,0,signal,1
4271,2135.5,100,y,0,ON,0,OFF,0,signal,1
4272,2136,100,y,0,ON,0,OFF,0,signal,1
4273,2136.5,100,y,0,ON,0,OFF,0,signal,1
4274,2137,100,y,0,ON,0,OFF,0,signal,1
4275,2137.5,100,y,0,ON,0,OFF,0,signal,1
4276,2138,100,y,0,ON,0,OFF,0,signal,1
4277,2138.5,100,y,0,ON,0,OFF,0,signal,1
4278,2139,100,y,0,ON,0,OFF,0,signal,1
4279,2139.5,100,y,0,ON,0,OFF,0,signal,1
4280,2140,100,y,0,ON,0,OFF,0,signal,1
4281,2140.5,100,y,0,ON,0,OFF,0,signal,1
4282,2141,100,y,0,ON,0,OFF,0,signal,1
4283,2141.5,100,y,0,ON,0,OFF,0,signal,1
4284,2142,100,y,0,ON,0,OFF,0,signal,1
4285,2142.5,100,y,0,ON,0,OFF,0,signal,1
4286,2143,100,y,0,ON,0,OFF,0,signal,1
4287,2143.5,100,y,0,ON,0,OFF,0,signal,1
4288,2144,100,y,0,ON,0,OFF,0,signal,1
4289,2144.5,100,y,0,ON,0,OFF,0,signal,1
4290,2145,100,y,0,ON,0,OFF,0,signal,1
4291,2145.5,100,y,0,ON,0,OFF,0,signal,1
4292,2146,100,y,0,ON,0,OFF,0,signal,1
4293,2146.5,100,y,0,ON,0,OFF,0,signal,1
4294,2147,100,y,0,ON,0,OFF,0,signal,1
4295,2147.5,100,y,0,ON,0,OFF,0,signal,1
4296,2148,100,y,0,ON,0,OFF,0,signal,1
4297,2148.5,100,y,0,ON,0,OFF,0,signal,1
4298,2149,100,y,0,ON,0,OFF,0,signal,1
4299,2149.5,100,y,0,ON,0,OFF,0,signal,1
4300,2150,100,y,0,ON,0,OFF,0,signal,1
4301,2150.5,100,y,0,ON,0,OFF,0,signal,1
4302,2151,100,y,0,ON,0,OFF,0,signal,1
4303,2151.5,100,y,0,ON,0,OFF,0,signal,1
4304,2152,100,y,0,ON,0,OFF,0,signal,1
4305,2152.5,100,y,0,ON,0,OFF,0,signal,1
4306,2153,100,y,0,ON,0,OFF,0,signal,1
4307,2153.5,100,y,0,ON,0,OFF,0,signal,1
4308,2154,100,y,0,ON,0,OFF,0,signal,1
4309,2154.5,100,y,0,ON,0,OFF,0,signal,1
4310,2155,100,y,0,ON,0,OFF,0,signal,1
4311,2155.5,100,y,0,ON,0,OFF,0,signal,1
4312,2156,100,y,0,ON,0,OFF,0,signal,1
4313,2156.5,100,y,0,ON,0,OFF,0,signal,1
4314,2157,100,y,0,ON,0,OFF,0,signal,1
4315,2157.5,100,y,0,ON,0,OFF,0,signal,1
4316,2158,100,y,0,ON,0,OFF,0,signal,1
4317,2158.5,100,y,0,ON,0,OFF,0,signal,1
4318,2159,100,y,0,ON,0,OFF,0,signal,1
4319,2159.5,100,y,0,ON,0,OFF,0,signal,1
4320,2160,100,y,0,ON,0,OFF,0,signal,1
4321,2160.5,100,y,0,ON,0,OFF,0,signal,1
4322,2161,100,y,0,ON,0,OFF,0,signal,1
4323,2161.5,100,y,0,ON,0,OFF,0,signal,1
4324,2162,100,y,0,ON,0,OFF,0,signal,1
4325,2162.5,100,y,0,ON,0,OFF,0,signal,1
4326,2163,100,y,0,ON,0,OFF,0,signal,1
4327,2163.5,100,y,0,ON,0,OFF,0,signal,1
4328,2164,100,y,0,ON,0,OFF,0,signal,1
4329,2164.5,100,y,0,ON,0,OFF,0,signal,1
4330,2165,100,y,0,ON,0,OFF,0,signal,1
4331,2165.5,100,y,0,ON,0,OFF,0,signal,1
4332,2166,100,y,0,ON,0,OFF,0,signal,1
4333,2166.5,100,y,0,ON,0,OFF,0,signal,1
4334,2167,100,y,0,ON,0,OFF,0,signal,1
4335,2167.5,100,y,0,ON,0,OFF,0,signal,1
4336,2168,100,y,0,ON,0,OFF,0,signal,1
4337,2168.5,100,y,0,ON,0,OFF,0,signal,1
4338,2169,100,y,0,ON,0,OFF,0,signal,1
4339,2169.5,100,y,0,ON,0,OFF,0,signal,1
4340,2170,100,y,0,ON,0,OFF,0,signal,1
4341,2170.5,100,y,0,ON,0,OFF,0,signal,1
4342,2171,100,y,0,ON,0,OFF,0,signal,1
4343,2171.5,100,y,0,ON,0,OFF,0,signal,1
4344,2172,100,y,0,ON,0,OFF,0,signal,1
4345,2172.5,100,y,0,ON,0,OFF,0,signal,1
4346,2173,100,y,0,ON,0,OFF,0,signal,1
4347,2173.5,100,y,0,ON,0,OFF,0,signal,1
4348,2174,100,y,0,ON,0,OFF,0,signal,1
4349,2174.5,100,y,0,ON,0,OFF,0,signal,1
4350,2175,100,y,0,ON,0,OFF,0,signal,1
4351,2175.5,100,y,0,ON,0,OFF,0,signal,1
4352,2176,100,y,0,ON,0,OFF,0,signal,1
4353,2176.5,100,y,0,ON,0,OFF,0,signal,1
4354,2177,100,y,0,ON,0,OFF,0,signal,1
4355,2177.5,100,y,0,ON,0,OFF,0,signal,1
4356,2178,100,y,0,ON,0,OFF,0,signal,1
4357,2178.5,100,y,0,ON,0,OFF,0,signal,1
4358,2179,100,y,0,ON,0,OFF,0,signal,1
4359,2179.5,100,y,0,ON,0,OFF,0,signal,1
4360,2180,100,y,0,ON,0,OFF,0,signal,1
4361,2180.5,100,y,0,ON,0,OFF,0,signal,1
4362,2181,100,y,0,ON,0,OFF,0,signal,1
4363,2181.5,100,y,0,ON,0,OFF,0,signal,1
4364,2182,100,y,0,ON,0,OFF,0,signal,1
4365,2182.5,100,y,0,ON,0,OFF,0,signal,1
4366,2183,100,y,0,ON,0,OFF,0,signal,1
4367,2183.5,100,y,0,ON,0,OFF,0,signal,1
4368,2184,100,y,0,ON,0,OFF,0,signal,1
4369,2184.5,100,y,0,ON,0,OFF,0,signal,1
4370,2185,100,y,0,ON,0,OFF,0,signal,1
4371,2185.5,100,y,0,ON,0,OFF,0,signal,1
4372,2186,100,y,0,ON,0,OFF,0,signal,1
4373,2186.5,100,y,0,ON,0,OFF,0,signal,1
4374,2187,100,y,0,ON,0,OFF,0,signal,1
4375,2187.5,100,y,0,ON,0,OFF,0,signal,1
4376,2188,100,y,0,ON,0,OFF,0,signal,1
4377,2188.5,100,y,0,ON,0,OFF,0,signal,1
4378,2189,100,y,0,ON,0,OFF,0,signal,1
4379,2189.5,100,y,0,ON,0,OFF,0,signal,1
4380,2190,100,y,0,ON,0,OFF,0,signal,1
4381,2190.5,100,y,0,ON,0,OFF,0,signal,1
4382,2191,100,y,0,ON,0,OFF,0,signal,1
4383,2191.5,100,y,0,ON,0,OFF,0,signal,1
4384,2192,100,y,0,ON,0,OFF,0,signal,1
4385,2192.5,100,y,0,ON,0,OFF,0,signal,1
4386,2193,100,y,0,ON,0,OFF,0,signal,1
4387,2193.5,100,y,0,ON,0,OFF,0,signal,1
4388,2194,100,y,0,ON,0,OFF,0,signal,1
4389,2194.5,100,y,0,ON,0,OFF,0,signal,1
4390,2195,100,y,0,ON,0,OFF,0,signal,1
4391,2195.5,100,y,0,ON,0,OFF,0,signal,1
4392,2196,100,y,0,ON,0,OFF,0,signal,1
4393,2196.5,100,y,0,ON,0,OFF,0,signal,1
4394,2197,100,y,0,ON,0,OFF,0,signal,1
4395,2197.5,100,y,0,ON,0,OFF,0,signal,1
4396,2198,100,y,0,ON,0,OFF,0,signal,1
4397,2198.5,100,y,0,ON,0,OFF,0,signal,1
4398,2199,100,y,0,ON,0,OFF,0,signal,1
4399,2199.5,100,y,0,ON,0,OFF,0,signal,1
4400,2200,100,y,0,ON,0,OFF,0,signal,1
4401,2200.5,100,y,0,ON,0,OFF,0,signal,1
4402,2201,100,y,0,ON,0,OFF,0,signal,1
4403,2201.5,100,y,0,ON,0,OFF,0,signal,1
4404,2202,100,y,0,ON,0,OFF,0,signal,1
4405,2202.5,100,y,0,ON,0,OFF,0,signal,1
4406,2203,100,y,0,ON,0,OFF,0,signal,1
4407,2203.5,100,y,0,ON,0,OFF,0,signal,1
4408,2204,100,y,0,ON,0,OFF,0,signal,1
4409,2204.5,100,y,0,ON,0,OFF,0,signal,1
4410,2205,100,y,0,ON,0,OFF,0,signal,1
4411,2205.5,100,y,0,ON,0,OFF,0,signal,1
4412,2206,100,y,0,ON,0,OFF,0,signal,1
4413,2206.5,100,y,0,ON,0,OFF,0,signal,1
4414,2207,100,y,0,ON,0,OFF,0,signal,1
4415,2207.5,100,y,0,ON,0,OFF,0,signal,1
4416,2208,100,y,0,ON,0,OFF,0,signal,1
4417,2208.5,100,y,0,ON,0,OFF,0,signal,1
4418,2209,100,y,0,ON,0,OFF,0,signal,1
4419,2209.5,100,y,0,ON,0,OFF,0,signal,1
4420,2210,100,y,0,ON,0,OFF,0,signal,1
4421,2210.5,100,y,0,ON,0,OFF,0,signal,1
4422,2211,100,y,0,ON,0,OFF,0,signal,1
4423,2211.5,100,y,0,ON,0,OFF,0,signal,1
4424,2212,100,y,0,ON,0,OFF,0,signal,1
4425,2212.5,100,y,0,ON,0,OFF,0,signal,1
4426,2213,100,y,0,ON,0,OFF,0,signal,1
4427,2213.5,100,y,0,ON,0,OFF,0,signal,1
4428,2214,100,y,0,ON,0,OFF,0,signal,1
4429,2214.5,100,y,0,ON,0,OFF,0,signal,1
4430,2215,100,y,0,ON,0,OFF,0,signal,1
4431,2215.5,100,y,0,ON,0,OFF,0,signal,1
4432,2216,100,y,0,ON,0,OFF,0,signal,1
4433,2216.5,100,y,0,ON,0,OFF,0,signal,1
4434,2217,100,y,0,ON,0,OFF,0,signal,1
4435,2217.5,100,y,0,ON,0,OFF,0,signal,1
4436,2218,100,y,0,ON,0,OFF,0,signal,1
4437,2218.5,100,y,0,ON,0,OFF,0,signal,1
4438,2219,100,y,0,ON,0,OFF,0,signal,1
4439,2219.5,100,y,0,ON,0,OFF,0,signal,1
4440,2220,100,y,0,ON,0,OFF,0,signal,1
4441,2220.5,100,y,0,ON,0,OFF,0,signal,1
4442,2221,100,y,0,ON,0,OFF,0,signal,1
4443,2221.5,100,y,0,ON,0,OFF,0,signal,1
4444,2222,100,y,0,ON,0,OFF,0,signal,1
4445,2222.5,100,y,0,ON,0,OFF,0,signal,1
4446,2223,100,y,0,ON,0,OFF,0,signal,1
4447,2223.5,100,y,0,ON,0,OFF,0,signal,1
4448,2224,100,y,0,ON,0,OFF,0,signal,1
4449,2224.5,100,y,0,ON,0,OFF,0,signal,1
4450,2225,100,y,0,ON,0,OFF,0,signal,1
4451,2225.5,100,y,0,ON,0,OFF,0,signal,1
4452,2226,100,y,0,ON,0,OFF,0,signal,1
4453,2226.5,100,y,0,ON,0,OFF,0,signal,1
4454,2227,100,y,0,ON,0,OFF,0,signal,1
4455,2227.5,100,y,0,ON,0,OFF,0,signal,1
4456,2228,100,y,0,ON,0,OFF,0,signal,1
4457,2228.5,100,y,0,ON,0,OFF,0,signal,1
4458,2229,100,y,0,ON,0,OFF,0,signal,1
4459,2229.5,100,y,0,ON,0,OFF,0,signal,1
4460,2230,100,y,0,ON,0,OFF,0,signal,1
4461,2230.5,100,y,0,ON,0,OFF,0,signal,1
4462,2231,100,y,0,ON,0,OFF,0,signal,1
4463,2231.5,100,y,0,ON,0,OFF,0,signal,1
4464,2232,100,y,0,ON,0,OFF,0,signal,1
4465,2232.5,100,y,0,ON,0,OFF,0,signal,1
4466,2233,100,y,0,ON,0,OFF,0,signal,1
4467,2233.5,100,y,0,ON,0,OFF,0,signal,1
4468,2234,100,y,0,ON,0,OFF,0,signal,1
4469,2234.5,100,y,0,ON,0,OFF,0,signal,1
4470,2235,100,y,0,ON,0,OFF,0,signal,1
4471,2235.5,100,y,0,ON,0,OFF,0,signal,1
4472,2236,100,y,0,ON,0,OFF,0,signal,1
4473,2236.5,100,y,0,ON,0,OFF,0,signal,1
4474,2237,100,y,0,ON,0,OFF,0,signal,1
4475,2237.5,100,y,0,ON,0,OFF,0,signal,1
4476,2238,100,y,0,ON,0,OFF,0,signal,1
4477,2238.5,100,y,0,ON,0,OFF,0,signal,1
4478,2239,100,y,0,ON,0,OFF,0,signal,1
4479,2239.5,100,y,0,ON,0,OFF,0,signal,1
4480,2240,100,y,0,ON,0,OFF,0,signal,1
4481,2240.5,100,y,0,ON,0,OFF,0,signal,1
4482,2241,100,y,0,ON,0,OFF,0,signal,1
4483,2241.5,100,y,0,ON,0,OFF,0,signal,1
4484,2242,100,y,0,ON,0,OFF,0,signal,1
4485,2242.5,100,y,0,ON,0,OFF,0,signal,1
4486,2243,100,y,0,ON,0,OFF,0,signal,1
4487,2243.5,100,y,0,ON,0,OFF,0,signal,1
4488,2244,100,y,0,ON,0,OFF,0,signal,1
4489,2244.5,100,y,0,ON,0,OFF,0,signal,1
4490,2245,100,y,0,ON,0,OFF,0,signal,1
4491,2245.5,100,y,0,ON,0,OFF,0,signal,1
4492,2246,100,y,0,ON,0,OFF,0,signal,1
4493,2246.5,100,y,0,ON,0,OFF,0,signal,1
4494,2247,100,y,0,ON,0,OFF,0,signal,1
4495,2247.5,100,y,0,ON,0,OFF,0,signal,1
4496,2248,100,y,0,ON,0,OFF,0,signal,1
4497,2248.5,100,y,0,ON,0,OFF,0,signal,1
4498,2249,100,y,0,ON,0,OFF,0,signal,1
4499,2249.5,100,y,0,ON,0,OFF,0,signal,1
4500,2250,100,y,0,ON,0,OFF,0,signal,1
4501,2250.5,100,y,0,ON,0,OFF,0,signal,1
4502,2251,100,y,0,ON,0,OFF,0,signal,1
4503,2251.5,100,y,0,ON,0,OFF,0,signal,1
4504,2252,100,y,0,ON,0,OFF,0,signal,1
4505,2252.5,100,y,0,ON,0,OFF,0,signal,1
4506,2253,100,y,0,ON,0,OFF,0,signal,1
4507,2253.5,100,y,0,ON,0,OFF,0,signal,1
4508,2254,100,y,0,ON,0,OFF,0,signal,1
4509,2254.5,100,y,0,ON,0,OFF,0,signal,1
4510,2255,100,y,0,ON,0,OFF,0,signal,1
4511,2255.5,100,y,0,ON,0,OFF,0,signal,1
4512,2256,100,y,0,ON,0,OFF,0,signal,1
4513,2256.5,100,y,0,ON,0,OFF,0,signal,1
4514,2257,100,y,0,ON,0,OFF,0,signal,1
4515,2257.5,100,y,0,ON,0,OFF,0,signal,1
4516,2258,100,y,0,ON,0,OFF,0,signal,1
4517,2258.5,100,y,0,ON,0,OFF,0,signal,1
4518,2259,100,y,0,ON,0,OFF,0,signal,1
4519,2259.5,100,y,0,ON,0,OFF,0,signal,1
4520,2260,100,y,0,ON,0,OFF,0,signal,1
4521,2260.5,100,y,0,ON,0,OFF,0,signal,1
4522,2261,100,y,0,ON,0,OFF,0,signal,1
4523,2261.5,100,y,0,ON,0,OFF,0,signal,1
4524,2262,100,y,0,ON,0,OFF,0,signal,1
4525,2262.5,100,y,0,ON,0,OFF,0,signal,1
4526,2263,100,y,0,ON,0,OFF,0,signal,1
4527,2263.5,100,y,0,ON,0,OFF,0,signal,1
4528,2264,100,y,0,ON,0,OFF,0,signal,1
4529,2264.5,100,y,0,ON,0,OFF,0,signal,1
4530,2265,100,y,0,ON,0,OFF,0,signal,1
4531,2265.5,100,y,0,ON,0,OFF,0,signal,1
4532,2266,100,y,0,ON,0,OFF,0,signal,1
4533,2266.5,100,y,0,ON,0,OFF,0,signal,1
4534,2267,100,y,0,ON,0,OFF,0,signal,1
4535,2267.5,100,y,0,ON,0,OFF,0,signal,1
4536,2268,100,y,0,ON,0,OFF,0,signal,1
4537,2268.5,100,y,0,ON,0,OFF,0,signal,1
4538,2269,100,y,0,ON,0,OFF,0,signal,1
4539,2269.5,100,y,0,ON,0,OFF,0,signal,1
4540,2270,100,y,0,ON,0,OFF,0,signal,1
4541,2270.5,100,y,0,ON,0,OFF,0,signal,1
4542,2271,100,y,0,ON,0,OFF,0,signal,1
4543,2271.5,100,y,0,ON,0,OFF,0,signal,1
4544,2272,100,y,0,ON,0,OFF,0,signal,1
4545,2272.5,100,y,0,ON,0,OFF,0,signal,1
4546,2273,100,y,0,ON,0,OFF,0,signal,1
4547,2273.5,100,y,0,ON,0,OFF,0,signal,1
4548,2274,100,y,0,ON,0,OFF,0,signal,1
4549,2274.5,100,y,0,ON,0,OFF,0,signal,1
4550,2275,100,y,0,ON,0,OFF,0,signal,1
4551,2275.5,100,y,0,ON,0,OFF,0,signal,1
4552,2276,100,y,0,ON,0,OFF,0,signal,1
4553,2276.5,100,y,0,ON,0,OFF,0,signal,1
4554,2277,100,y,0,ON,0,OFF,0,signal,1
4555,2277.5,100,y,0,ON,0,OFF,0,signal,1
4556,2278,100,y,0,ON,0,OFF,0,signal,1
4557,2278.5,100,y,0,ON,0,OFF,0,signal,1
4558,2279,100,y,0,ON,0,OFF,0,signal,1
4559,2279.5,100,y,0,ON,0,OFF,0,signal,1
4560,2280,100,y,0,ON,0,OFF,0,signal,1
4561,2280.5,100,y,0,ON,0,OFF,0,signal,1
4562,2281,100,y,0,ON,0,OFF,0,signal,1
4563,2281.5,100,y,0,ON,0,OFF,0,signal,1
4564,2282,100,y,0,ON,0,OFF,0,signal,1
4565,2282.5,100,y,0,ON,0,OFF,0,signal,1
4566,2283,100,y,0,ON,0,OFF,0,signal,1
4567,2283.5,100,y,0,ON,0,OFF,0,signal,1
4568,2284,100,y,0,ON,0,OFF,0,signal,1
4569,2284.5,100,y,0,ON,0,OFF,0,signal,1
4570,2285,100,y,0,ON,0,OFF,0,signal,1
4571,2285.5,100,y,0,ON,0,OFF,0,signal,1
4572,2286,100,y,0,ON,0,OFF,0,signal,1
4573,2286.5,100,y,0,ON,0,OFF,0,signal,1
4574,2287,100,y,0,ON,0,OFF,0,signal,1
4575,2287.5,100,y,0,ON,0,OFF,0,signal,1
4576,2288,100,y,0,ON,0,OFF,0,signal,1
4577,2288.5,100,y,0,ON,0,OFF,0,signal,1
4578,2289,100,y,0,ON,0,OFF,0,signal,1
4579,2289.5,100,y,0,ON,0,OFF,0,signal,1
4580,2290,100,y,0,ON,0,OFF,0,signal,1
4581,2290.5,100,y,0,ON,0,OFF,0,signal,1
4582,2291,100,y,0,ON,0,OFF,0,signal,1
4583,2291.5,100,y,0,ON,0,OFF,0,signal,1
4584,2292,100,y,0,ON,0,OFF,0,signal,1
4585,2292.5,100,y,0,ON,0,OFF,0,signal,1
4586,2293,100,y,0,ON,0,OFF,0,signal,1
4587,2293.5,100,y,0,ON,0,OFF,0,signal,1
4588,2294,100,y,0,ON,0,OFF,0,signal,1
4589,2294.5,100,y,0,ON,0,OFF,0,signal,1
4590,2295,100,y,0,ON,0,OFF,0,signal,1
4591,2295.5,100,y,0,ON,0,OFF,0,signal,1
4592,2296,100,y,0,ON,0,OFF,0,signal,1
4593,2296.5,100,y,0,ON,0,OFF,0,signal,1
4594,2297,100,y,0,ON,0,OFF,0,signal,1
4595,2297.5,100,y,0,ON,0,OFF,0,signal,1
4596,2298,100,y,0,ON,0,OFF,0,signal,1
4597,2298.5,100,y,0,ON,0,OFF,0,signal,1
4598,2299,100,y,0,ON,0,OFF,0,signal,1
4599,2299.5,100,y,0,ON,0,OFF,0,signal,1
4600,2300,100,y,0,ON,0,OFF,0,signal,1
4601,2300.5,100,y,0,ON,0,OFF,0,signal,1
4602,2301,100,y,0,ON,0,OFF,0,signal,1
4603,2301.5,100,y,0,ON,0,OFF,0,signal,1
4604,2302,100,y,0,ON,0,OFF,0,signal,1
4605,2302.5,100,y,0,ON,0,OFF,0,signal,1
4606,2303,100,y,0,ON,0,OFF,0,signal,1
4607,2303.5,100,y,0,ON,0,OFF,0,signal,1
4608,2304,100,y,0,ON,0,OFF,0,signal,1
4609,2304.5,100,y,0,ON,0,OFF,0,signal,1
4610,2305,100,y,0,ON,0,OFF,0,signal,1
4611,2305.5,100,y,0,ON,0,OFF,0,signal,1
4612,2306,100,y,0,ON,0,OFF,0,signal,1
4613,2306.5,100,y,0,ON,0,OFF,0,signal,1
4614,2307,100,y,0,ON,0,OFF,0,signal,1
4615,2307.5,100,y,0,ON,0,OFF,0,signal,1
4616,2308,100,y,0,ON,0,OFF,0,signal,1
4617,2308.5,100,y,0,ON,0,OFF,0,signal,1
4618,2309,100,y,0,ON,0,OFF,0,signal,1
4619,2309.5,100,y,0,ON,0,OFF,0,signal,1
4620,2310,100,y,0,ON,0,OFF,0,signal,1
4621,2310.5,100,y,0,ON,0,OFF,0,signal,1
4622,2311,100,y,0,ON,0,OFF,0,signal,1
4623,2311.5,100,y,0,ON,0,OFF,0,signal,1
4624,2312,100,y,0,ON,0,OFF,0,signal,1
4625,2312.5,100,y,0,ON,0,OFF,0,signal,1
4626,2313,100,y,0,ON,0,OFF,0,signal,1
4627,2313.5,100,y,0,ON,0,OFF,0,signal,1
4628,2314,100,y,0,ON,0,OFF,0,signal,1
4629,2314.5,100,y,0,ON,0,OFF,0,signal,1
4630,2315,100,y,0,ON,0,OFF,0,signal,1
4631,2315.5,100,y,0,ON,0,OFF,0,signal,1
4632,2316,100,y,0,ON,0,OFF,0,signal,1
4633,2316.5,100,y,0,ON,0,OFF,0,signal,1
4634,2317,100,y,0,ON,0,OFF,0,signal,1
4635,2317.5,100,y,0,ON,0,OFF,0,signal,1
4636,2318,100,y,0,ON,0,OFF,0,signal,1
4637,2318.5,100,y,0,ON,0,OFF,0,signal,1
4638,2319,100,y,0,ON,0,OFF,0,signal,1
4639,2319.5,100,y,0,ON,0,OFF,0,signal,1
4640,2320,100,y,0,ON,0,OFF,0,signal,1
4641,2320.5,100,y,0,ON,0,OFF,0,signal,1
4642,2321,100,y,0,ON,0,OFF,0,signal,1
4643,2321.5,100,y,0,ON,0,OFF,0,signal,1
4644,2322,100,y,0,ON,0,OFF,0,signal,1
4645,2322.5,100,y,0,ON,0,OFF,0,signal,1
4646,2323,100,y,0,ON,0,OFF,0,signal,1
4647,2323.5,100,y,0,ON,0,OFF,0,signal,1
4648,2324,100,y,0,ON,0,OFF,0,signal,1
4649,2324.5,100,y,0,ON,0,OFF,0,signal,1
4650,2325,100,y,0,ON,0,OFF,0,signal,1
4651,2325.5,100,y,0,ON,0,OFF,0,signal,1
4652,2326,100,y,0,ON,0,OFF,0,signal,1
4653,2326.5,100,y,0,ON,0,OFF,0,signal,1
4654,2327,100,y,0,ON,0,OFF,0,signal,1
4655,2327.5,100,y,0,ON,0,OFF,0,signal,1
4656,2328,100,y,0,ON,0,OFF,0,signal,1
4657,2328.5,100,y,0,ON,0,OFF,0,signal,1
4658,2329,100,y,0,ON,0,OFF,0,signal,1
4659,2329.5,100,y,0,ON,0,OFF,0,signal,1
4660,2330,100,y,0,ON,0,OFF,0,signal,1
4661,2330.5,100,y,0,ON,0,OFF,0,signal,1
4662,2331,100,y,0,ON,0,OFF,0,signal,1
4663,2331.5,100,y,0,ON,0,OFF,0,signal,1
4664,2332,100,y,0,ON,0,OFF,0,signal,1
4665,2332.5,100,y,0,ON,0,OFF,0,signal,1
4666,2333,100,y,0,ON,0,OFF,0,signal,1
4667,2333.5,100,y,0,ON,0,OFF,0,signal,1
4668,2334,100,y,0,ON,0,OFF,0,signal,1
4669,2334.5,100,y,0,ON,0,OFF,0,signal,1
4670,2335,100,y,0,ON,0,OFF,0,signal,1
4671,2335.5,100,y,0,ON,0,OFF,0,signal,1
4672,2336,100,y,0,ON,0,OFF,0,signal,1
4673,2336.5,100,y,0,ON,0,OFF,0,signal,1
4674,2337,100,y,0,ON,0,OFF,0,signal,1
4675,2337.5,100,y,0,ON,0,OFF,0,signal,1
4676,2338,100,y,0,ON,0,OFF,0,signal,1
4677,2338.5,100,y,0,ON,0,OFF,0,signal,1
4678,2339,100,y,0,ON,0,OFF,0,signal,1
4679,2339.5,100,y,0,ON,0,OFF,0,signal,1
4680,2340,100,y,0,ON,0,OFF,0,signal,1
4681,2340.5,100,y,0,ON,0,OFF,0,signal,1
4682,2341,100,y,0,ON,0,OFF,0,signal,1
4683,2341.5,100,y,0,ON,0,OFF,0,signal,1
4684,2342,100,y,0,ON,0,OFF,0,signal,1
4685,2342.5,100,y,0,ON,0,OFF,0,signal,1
4686,2343,100,y,0,ON,0,OFF,0,signal,1
4687,2343.5,100,y,0,ON,0,OFF,0,signal,1
4688,2344,100,y,0,ON,0,OFF,0,signal,1
4689,2344.5,100,y,0,ON,0,OFF,0,signal,1
4690,2345,100,y,0,ON,0,OFF,0,signal,1
4691,2345.5,100,y,0,ON,0,OFF,0,signal,1
4692,2346,100,y,0,ON,0,OFF,0,signal,1
4693,2346.5,100,y,0,ON,0,OFF,0,signal,1
4694,2347,100,y,0,ON,0,OFF,0,signal,1
4695,2347.5,100,y,0,ON,0,OFF,0,signal,1
4696,2348,100,y,0,ON,0,OFF,0,signal,1
4697,2348.5,100,y,0,ON,0,OFF,0,signal,1
4698,2349,100,y,0,ON,0,OFF,0,signal,1
4699,2349.5,100,y,0,ON,0,OFF,0,signal,1
4700,2350,100,y,0,ON,0,OFF,0,signal,1
4701,2350.5,100,y,0,ON,0,OFF,0,signal,1
4702,2351,100,y,0,ON,0,OFF,0,signal,1
4703,2351.5,100,y,0,ON,0,OFF,0,signal,1
4704,2352,100,y,0,ON,0,OFF,0,signal,1
4705,2352.5,100,y,0,ON,0,OFF,0,signal,1
4706,2353,100,y,0,ON,0,OFF,0,signal,1
4707,2353.5,100,y,0,ON,0,OFF,0,signal,1
4708,2354,100,y,0,ON,0,OFF,0,signal,1
4709,2354.5,100,y,0,ON,0,OFF,0,signal,1
4710,2355,100,y,0,ON,0,OFF,0,signal,1
4711,2355.5,100,y,0,ON,0,OFF,0,signal,1
4712,2356,100,y,0,ON,0,OFF,0,signal,1
4713,2356.5,100,y,0,ON,0,OFF,0,signal,1
4714,2357,100,y,0,ON,0,OFF,0,signal,1
4715,2357.5,100,y,0,ON,0,OFF,0,signal,1
4716,2358,100,y,0,ON,0,OFF,0,signal,1
4717,2358.5,100,y,0,ON,0,OFF,0,signal,1
4718,2359,100,y,0,ON,0,OFF,0,signal,1
4719,2359.5,100,y,0,ON,0,OFF,0,signal,1
4720,2360,100,y,0,ON,0,OFF,0,signal,1
4721,2360.5,100,y,0,ON,0,OFF,0,signal,1
4722,2361,100,y,0,ON,0,OFF,0,signal,1
4723,2361.5,100,y,0,ON,0,OFF,0,signal,1
4724,2362,100,y,0,ON,0,OFF,0,signal,1
4725,2362.5,100,y,0,ON,0,OFF,0,signal,1
4726,2363,100,y,0,ON,0,OFF,0,signal,1
4727,2363.5,100,y,0,ON,0,OFF,0,signal,1
4728,2364,100,y,0,ON,0,OFF,0,signal,1
4729,2364.5,100,y,0,ON,0,OFF,0,signal,1
4730,2365,100,y,0,ON,0,OFF,0,signal,1
4731,2365.5,100,y,0,ON,0,OFF,0,signal,1
4732,2366,100,y,0,ON,0,OFF,0,signal,1
4733,2366.5,100,y,0,ON,0,OFF,0,signal,1
4734,2367,100,y,0,ON,0,OFF,0,signal,1
4735,2367.5,100,y,0,ON,0,OFF,0,signal,1
4736,2368,100,y,0,ON,0,OFF,0,signal,1
4737,2368.5,100,y,0,ON,0,OFF,0,signal,1
4738,2369,100,y,0,ON,0,OFF,0,signal,1
4739,2369.5,100,y,0,ON,0,OFF,0,signal,1
4740,2370,100,y,0,ON,0,OFF,0,signal,1
4741,2370.5,100,y,0,ON,0,OFF,0,signal,1
4742,2371,100,y,0,ON,0,OFF,0,signal,1
4743,2371.5,100,y,0,ON,0,OFF,0,signal,1
4744,2372,100,y,0,ON,0,OFF,0,signal,1
4745,2372.5,100,y,0,ON,0,OFF,0,signal,1
4746,2373,100,y,0,ON,0,OFF,0,signal,1
4747,2373.5,100,y,0,ON,0,OFF,0,signal,1
4748,2374,100,y,0,ON,0,OFF,0,signal,1
4749,2374.5,100,y,0,ON,0,OFF,0,signal,1
4750,2375,100,y,0,ON,0,OFF,0,signal,1
4751,2375.5,100,y,0,ON,0,OFF,0,signal,1
4752,2376,100,y,0,ON,0,OFF,0,signal,1
4753,2376.5,100,y,0,ON,0,OFF,0,signal,1
4754,2377,100,y,0,ON,0,OFF,0,signal,1
4755,2377.5,100,y,0,ON,0,OFF,0,signal,1
4756,2378,100,y,0,ON,0,OFF,0,signal,1
4757,2378.5,100,y,0,ON,0,OFF,0,signal,1
4758,2379,100,y,0,ON,0,OFF,0,signal,1
4759,2379.5,100,y,0,ON,0,OFF,0,signal,1
4760,2380,100,y,0,ON,0,OFF,0,signal,1
4761,2380.5,100,y,0,ON,0,OFF,0,signal,1
4762,2381,100,y,0,ON,0,OFF,0,signal,1
4763,2381.5,100,y,0,ON,0,OFF,0,signal,1
4764,2382,100,y,0,ON,0,OFF,0,signal,1
4765,2382.5,100,y,0,ON,0,OFF,0,signal,1
4766,2383,100,y,0,ON,0,OFF,0,signal,1
4767,2383.5,100,y,0,ON,0,OFF,0,signal,1
4768,2384,100,y,0,ON,0,OFF,0,signal,1
4769,2384.5,100,y,0,ON,0,OFF,0,signal,1
4770,2385,100,y,0,ON,0,OFF,0,signal,1
4771,2385.5,100,y,0,ON,0,OFF,0,signal,1
4772,2386,100,y,0,ON,0,OFF,0,signal,1
4773,2386.5,100,y,0,ON,0,OFF,0,signal,1
4774,2387,100,y,0,ON,0,OFF,0,signal,1
4775,2387.5,100,y,0,ON,0,OFF,0,signal,1
4776,2388,100,y,0,ON,0,OFF,0,signal,1
4777,2388.5,100,y,0,ON,0,OFF,0,signal,1
4778,2389,100,y,0,ON,0,OFF,0,signal,1
4779,2389.5,100,y,0,ON,0,OFF,0,signal,1
4780,2390,100,y,0,ON,0,OFF,0,signal,1
4781,2390.5,100,y,0,ON,0,OFF,0,signal,1
4782,2391,100,y,0,ON,0,OFF,0,signal,1
4783,2391.5,100,y,0,ON,0,OFF,0,signal,1
4784,2392,100,y,0,ON,0,OFF,0,signal,1
4785,2392.5,100,y,0,ON,0,OFF,0,signal,1
4786,2393,100,y,0,ON,0,OFF,0,signal,1
4787,2393.5,100,y,0,ON,0,OFF,0,signal,1
4788,2394,100,y,0,ON,0,OFF,0,signal,1
4789,2394.5,100,y,0,ON,0,OFF,0,signal,1
4790,2395,100,y,0,ON,0,OFF,0,signal,1
4791,2395.5,100,y,0,ON,0,OFF,0,signal,1
4792,2396,100,y,0,ON,0,OFF,0,signal,1
4793,2396.5,100,y,0,ON,0,OFF,0,signal,1
4794,2397,100,y,0,ON,0,OFF,0,signal,1
4795,2397.5,100,y,0,ON,0,OFF,0,signal,1
4796,2398,100,y,0,ON,0,OFF,0,signal,1
4797,2398.5,100,y,0,ON,0,OFF,0,signal,1
4798,2399,100,y,0,ON,0,OFF,0,signal,1
4799,2399.5,100,y,0,ON,0,OFF,0,signal,1
4800,2400,100,y,0,ON,0,OFF,0,signal,1
4801,2400.5,100,y,0,ON,0,OFF,0,signal,1
4802,2401,100,y,0,ON,0,OFF,0,signal,1
4803,2401.5,100,y,0,ON,0,OFF,0,signal,1
4804,2402,100,y,0,ON,0,OFF,0,signal,1
4805,2402.5,100,y,0,ON,0,OFF,0,signal,1
4806,2403,100,y,0,ON,0,OFF,0,signal,1
4807,2403.5,100,y,0,ON,0,OFF,0,signal,1
4808,2404,100,y,0,ON,0,OFF,0,signal,1
4809,2404.5,100,y,0,ON,0,OFF,0,signal,1
4810,2405,100,y,0,ON,0,OFF,0,signal,1
4811,2405.5,100,y,0,ON,0,OFF,0,signal,1
4812,2406,100,y,0,ON,0,OFF,0,signal,1
4813,2406.5,100,y,0,ON,0,OFF,0,signal,1
4814,2407,100,y,0,ON,0,OFF,0,signal,1
4815,2407.5,100,y,0,ON,0,OFF,0,signal,1
4816,2408,100,y,0,ON,0,OFF,0,signal,1
4817,2408.5,100,y,0,ON,0,OFF,0,signal,1
4818,2409,100,y,0,ON,0,OFF,0,signal,1
4819,2409.5,100,y,0,ON,0,OFF,0,signal,1
4820,2410,100,y,0,ON,0,OFF,0,signal,1
4821,2410.5,100,y,0,ON,0,OFF,0,signal,1
4822,2411,100,y,0,ON,0,OFF,0,signal,1
4823,2411.5,100,y,0,ON,0,OFF,0,signal,1
4824,2412,100,y,0,ON,0,OFF,0,signal,1
4825,2412.5,100,y,0,ON,0,OFF,0,signal,1
4826,2413,100,y,0,ON,0,OFF,0,signal,1
4827,2413.5,100,y,0,ON,0,OFF,0,signal,1
4828,2414,100,y,0,ON,0,OFF,0,signal,1
4829,2414.5,100,y,0,ON,0,OFF,0,signal,1
4830,2415,100,y,0,ON,0,OFF,0,signal,1
4831,2415.5,100,y,0,ON,0,OFF,0,signal,1
4832,2416,100,y,0,ON,0,OFF,0,signal,1
4833,2416.5,100,y,0,ON,0,OFF,0,signal,1
4834,2417,100,y,0,ON,0,OFF,0,signal,1
4835,2417.5,100,y,0,ON,0,OFF,0,signal,1
4836,2418,100,y,0,ON,0,OFF,0,signal,1
4837,2418.5,100,y,0,ON,0,OFF,0,signal,1
4838,2419,100,y,0,ON,0,OFF,0,signal,1
4839,2419.5,100,y,0,ON,0,OFF,0,signal,1
4840,2420,100,y,0,ON,0,OFF,0,signal,1
4841,2420.5,100,y,0,ON,0,OFF,0,signal,1
4842,2421,100,y,0,ON,0,OFF,0,signal,1
4843,2421.5,100,y,0,ON,0,OFF,0,signal,1
4844,2422,100,y,0,ON,0,OFF,0,signal,1
4845,2422.5,100,y,0,ON,0,OFF,0,signal,1
4846,2423,100,y,0,ON,0,OFF,0,signal,1
4847,2423.5,100,y,0,ON,0,OFF,0,signal,1
4848,2424,100,y,0,ON,0,OFF,0,signal,1
4849,2424.5,100,y,0,ON,0,OFF,0,signal,1
4850,2425,100,y,0,ON,0,OFF,0,signal,1
4851,2425.5,100,y,0,ON,0,OFF,0,signal,1
4852,2426,100,y,0,ON,0,OFF,0,signal,1
4853,2426.5,100,y,0,ON,0,OFF,0,signal,1
4854,2427,100,y,0,ON,0,OFF,0,signal,1
4855,2427.5,100,y,0,ON,0,OFF,0,signal,1
4856,2428,100,y,0,ON,0,OFF,0,signal,1
4857,2428.5,100,y,0,ON,0,OFF,0,signal,1
4858,2429,100,y,0,ON,0,OFF,0,signal,1
4859,2429.5,100,y,0,ON,0,OFF,0,signal,1
4860,2430,100,y,0,ON,0,OFF,0,signal,1
4861,2430.5,100,y,0,ON,0,OFF,0,signal,1
4862,2431,100,y,0,ON,0,OFF,0,signal,1
4863,2431.5,100,y,0,ON,0,OFF,0,signal,1
4864,2432,100,y,0,ON,0,OFF,0,signal,1
4865,2432.5,100,y,0,ON,0,OFF,0,signal,1
4866,2433,100,y,0,ON,0,OFF,0,signal,1
4867,2433.5,100,y,0,ON,0,OFF,0,signal,1
4868,2434,100,y,0,ON,0,OFF,0,signal,1
4869,2434.5,100,y,0,ON,0,OFF,0,signal,1
4870,2435,100,y,0,ON,0,OFF,0,signal,1
4871,2435.5,100,y,0,ON,0,OFF,0,signal,1
4872,2436,100,y,0,ON,0,OFF,0,signal,1
4873,2436.5,100,y,0,ON,0,OFF,0,signal,1
4874,2437,100,y,0,ON,0,OFF,0,signal,1
4875,2437.5,100,y,0,ON,0,OFF,0,signal,1
4876,2438,100,y,0,ON,0,OFF,0,signal,1
4877,2438.5,100,y,0,ON,0,OFF,0,signal,1
4878,2439,100,y,0,ON,0,OFF,0,signal,1
4879,2439.5,100,y,0,ON,0,OFF,0,signal,1
4880,2440,100,y,0,ON,0,OFF,0,signal,1
4881,2440.5,100,y,0,ON,0,OFF,0,signal,1
4882,2441,100,y,0,ON,0,OFF,0,signal,1
4883,2441.5,100,y,0,ON,0,OFF,0,signal,1
4884,2442,100,y,0,ON,0,OFF,0,signal,1
4885,2442.5,100,y,0,ON,0,OFF,0,signal,1
4886,2443,100,y,0,ON,0,OFF,0,signal,1
4887,2443.5,100,y,0,ON,0,OFF,0,signal,1
4888,2444,100,y,0,ON,0,OFF,0,signal,1
4889,2444.5,100,y,0,ON,0,OFF,0,signal,1
4890,2445,100,y,0,ON,0,OFF,0,signal,1
4891,2445.5,100,y,0,ON,0,OFF,0,signal,1
4892,2446,100,y,0,ON,0,OFF,0,signal,1
4893,2446.5,100,y,0,ON,0,OFF,0,signal,1
4894,2447,100,y,0,ON,0,OFF,0,signal,1
4895,2447.5,100,y,0,ON,0,OFF,0,signal,1
4896,2448,100,y,0,ON,0,OFF,0,signal,1
4897,2448.5,100,y,0,ON,0,OFF,0,signal,1
4898,2449,100,y,0,ON,0,OFF,0,signal,1
4899,2449.5,100,y,0,ON,0,OFF,0,signal,1
4900,2450,100,y,0,ON,0,OFF,0,signal,1
4901,2450.5,100,y,0,ON,0,OFF,0,signal,1
4902,2451,100,y,0,ON,0,OFF,0,signal,1
4903,2451.5,100,y,0,ON,0,OFF,0,signal,1
4904,2452,100,y,0,ON,0,OFF,0,signal,1
4905,2452.5,100,y,0,ON,0,OFF,0,signal,1
4906,2453,100,y,0,ON,0,OFF,0,signal,1
4907,2453.5,100,y,0,ON,0,OFF,0,signal,1
4908,2454,100,y,0,ON,0,OFF,0,signal,1
4909,2454.5,100,y,0,ON,0,OFF,0,signal,1
4910,2455,100,y,0,ON,0,OFF,0,signal,1
4911,2455.5,100,y,0,ON,0,OFF,0,signal,1
4912,2456,100,y,0,ON,0,OFF,0,signal,1
4913,2456.5,100,y,0,ON,0,OFF,0,signal,1
4914,2457,100,y,0,ON,0,OFF,0,signal,1
4915,2457.5,100,y,0,ON,0,OFF,0,signal,1
4916,2458,100,y,0,ON,0,OFF,0,signal,1
4917,2458.5,100,y,0,ON,0,OFF,0,signal,1
4918,2459,100,y,0,ON,0,OFF,0,signal,1
4919,2459.5,100,y,0,ON,0,OFF,0,signal,1
4920,2460,100,y,0,ON,0,OFF,0,signal,1
4921,2460.5,100,y,0,ON,0,OFF,0,signal,1
4922,2461,100,y,0,ON,0,OFF,0,signal,1
4923,2461.5,100,y,0,ON,0,OFF,0,signal,1
4924,2462,100,y,0,ON,0,OFF,0,signal,1
4925,2462.5,100,y,0,ON,0,OFF,0,signal,1
4926,2463,100,y,0,ON,0,OFF,0,signal,1
4927,2463.5,100,y,0,ON,0,OFF,0,signal,1
4928,2464,100,y,0,ON,0,OFF,0,signal,1
4929,2464.5,100,y,0,ON,0,OFF,0,signal,1
4930,2465,100,y,0,ON,0,OFF,0,signal,1
4931,2465.5,100,y,0,ON,0,OFF,0,signal,1
4932,2466,100,y,0,ON,0,OFF,0,signal,1
4933,2466.5,100,y,0,ON,0,OFF,0,signal,1
4934,2467,100,y,0,ON,0,OFF,0,signal,1
4935,2467.5,100,y,0,ON,0,OFF,0,signal,1
4936,2468,100,y,0,ON,0,OFF,0,signal,1
4937,2468.5,100,y,0,ON,0,OFF,0,signal,1
4938,2469,100,y,0,ON,0,OFF,0,signal,1
4939,2469.5,100,y,0,ON,0,OFF,0,signal,1
4940,2470,100,y,0,ON,0,OFF,0,signal,1
4941,2470.5,100,y,0,ON,0,OFF,0,signal,1
4942,2471,100,y,0,ON,0,OFF,0,signal,1
4943,2471.5,100,y,0,ON,0,OFF,0,signal,1
4944,2472,100,y,0,ON,0,OFF,0,signal,1
4945,2472.5,100,y,0,ON,0,OFF,0,signal,1
4946,2473,100,y,0,ON,0,OFF,0,signal,1
4947,2473.5,100,y,0,ON,0,OFF,0,signal,1
4948,2474,100,y,0,ON,0,OFF,0,signal,1
4949,2474.5,100,y,0,ON,0,OFF,0,signal,1
4950,2475,100,y,0,ON,0,OFF,0,signal,1
4951,2475.5,100,y,0,ON,0,OFF,0,signal,1
4952,2476,100,y,0,ON,0,OFF,0,signal,1
4953,2476.5,100,y,0,ON,0,OFF,0,signal,1
4954,2477,100,y,0,ON,0,OFF,0,signal,1
4955,2477.5,100,y,0,ON,0,OFF,0,signal,1
4956,2478,100,y,0,ON,0,OFF,0,signal,1
4957,2478.5,100,y,0,ON,0,OFF,0,signal,1
4958,2479,100,y,0,ON,0,OFF,0,signal,1
4959,2479.5,100,y,0,ON,0,OFF,0,signal,1
4960,2480,100,y,0,ON,0,OFF,0,signal,1
4961,2480.5,100,y,0,ON,0,OFF,0,signal,1
4962,2481,100,y,0,ON,0,OFF,0,signal,1
4963,2481.5,100,y,0,ON,0,OFF,0,signal,1
4964,2482,100,y,0,ON,0,OFF,0,signal,1
4965,2482.5,100,y,0,ON,0,OFF,0,signal,1
4966,2483,100,y,0,ON,0,OFF,0,signal,1
4967,2483.5,100,y,0,ON,0,OFF,0,signal,1
4968,2484,100,y,0,ON,0,OFF,0,signal,1
4969,2484.5,100,y,0,ON,0,OFF,0,signal,1
4970,2485,100,y,0,ON,0,OFF,0,signal,1
4971,2485.5,100,y,0,ON,0,OFF,0,signal,1
4972,2486,100,y,0,ON,0,OFF,0,signal,1
4973,2486.5,100,y,0,ON,0,OFF,0,signal,1
4974,2487,100,y,0,ON,0,OFF,0,signal,1
4975,2487.5,100,y,0,ON,0,OFF,0,signal,1
4976,2488,100,y,0,ON,0,OFF,0,signal,1
4977,2488.5,100,y,0,ON,0,OFF,0,signal,1
4978,2489,100,y,0,ON,0,OFF,0,signal,1
4979,2489.5,100,y,0,ON,0,OFF,0,signal,1
4980,2490,100,y,0,ON,0,OFF,0,signal,1
4981,2490.5,100,y,0,ON,0,OFF,0,signal,1
4982,2491,100,y,0,ON,0,OFF,0,signal,1
4983,2491.5,100,y,0,ON,0,OFF,0,signal,1
4984,2492,100,y,0,ON,0,OFF,0,signal,1
4985,2492.5,100,y,0,ON,0,OFF,0,signal,1
4986,2493,100,y,0,ON,0,OFF,0,signal,1
4987,2493.5,100,y,0,ON,0,OFF,0,signal,1
4988,2494,100,y,0,ON,0,OFF,0,signal,1
4989,2494.5,100,y,0,ON,0,OFF,0,signal,1
4990,2495,100,y,0,ON,0,OFF,0,signal,1
4991,2495.5,100,y,0,ON,0,OFF,0,signal,1
4992,2496,100,y,0,ON,0,OFF,0,signal,1
4993,2496.5,100,y,0,ON,0,OFF,0,signal,1
4994,2497,100,y,0,ON,0,OFF,0,signal,1
4995,2497.5,100,y,0,ON,0,OFF,0,signal,1
4996,2498,100,y,0,ON,0,OFF,0,signal,1
4997,2498.5,100,y,0,ON,0,OFF,0,signal,1
4998,2499,100,y,0,ON,0,OFF,0,signal,1
4999,2499.5,100,y,0,ON,0,OFF,0,signal,1
5000,2500,100,y,0,ON,0,OFF,0,signal,1

